Where Should Society Draw the Line? A Social Choice Approach to Collective Consent

Society constantly has to determine the boundaries of what it deems acceptable, from legislative decisions to the guardrails governing autonomous systems. We initiate the axiomatic study of collective consent: given individuals' attitudes toward options, which options should receive societal consent? We organize our analysis around three principles: sufficient support, minority protection, and dominance by decisively better options. Each captures a distinct reason for withholding societal consent from an option. For each principle, we develop a corresponding solution concept that transparently implements the principle and is canonical in a mathematically precise sense. For example, for minority protection, the resulting concept is a consent-adapted version of Moulin's Proportional Veto Core. Balancing multiple principles simultaneously is more challenging. To address this, we develop a game-theoretic characterization of our veto core that naturally gives rise to a family of related concepts. From this family, we identify the Approval-Weighted Veto Core as particularly desirable. By making minorities' blocking power depend on the approval support of the options being challenged, it smoothly interpolates between proportional minority protection and majority support. Experiments on five datasets spanning high-stakes decision-making (such as political elections, ethical AI evaluations, and moral decision-making) show that solution concepts violating a principle in theory also violate it empirically.

==> Current_Work/Neurips/plots/correlation_epsilon_omega/clamped_histogram_simple.dat <==
bin synthetic kidney mmachine politics coval
b0 305 0 0 2 107
b1to8 295 0 0 6 212
b9to16 0 0 0 1 0
b17to24 0 0 3 0 0
b25to32 0 0 18 0 0
b33to40 0 0 36 0 0
b41to48 0 0 3 0 0
b49to56 0 2 0 0 0
b57to64 0 45 0 0 0
b65to67 0 13 0 0 0

==> Current_Work/Neurips/plots/correlation_epsilon_omega/pooled_scatter_simple.dat <==
omega eps source
3.010000 -0.006678 kidney
0.430000 0.105847 kidney
0.860000 0.032558 kidney
0.125417 0.245382 kidney
0.334444 0.019900 kidney
0.456061 0.172093 kidney
3.010000 -0.006678 kidney
0.732162 0.032924 kidney
0.752500 0.006578 kidney
0.158421 0.086146 kidney
0.250833 0.079369 kidney
0.334444 0.082757 kidney
0.965472 0.006080 kidney
1.037931 -0.007143 kidney
0.752500 0.022658 kidney
0.816271 0.108040 kidney
1.178443 -0.003355 kidney
0.810385 0.035947 kidney
0.056792 0.328605 kidney
1.128750 -0.006678 kidney
0.334444 0.019900 kidney
1.003333 -0.000631 kidney
2.598105 -0.006678 kidney
1.183121 -0.003355 kidney
0.228030 0.261927 kidney
0.430000 0.088206 kidney
0.073415 0.331927 kidney
1.620769 -0.006678 kidney
3.010000 -0.006678 kidney
0.430000 0.065914 kidney
0.111481 0.145748 kidney
0.100333 0.139402 kidney
0.150500 0.291329 kidney
1.003333 -0.000033 kidney
1.505000 -0.003355 kidney
0.860000 0.029203 kidney
0.301000 0.086113 kidney
1.505000 -0.003355 kidney
1.283452 -0.006678 kidney
1.296615 -0.006678 kidney
0.430000 0.023189 kidney
1.505000 -0.003355 kidney
0.430000 0.161827 kidney
1.847045 -0.006678 kidney
1.894406 -0.006678 kidney
3.010000 -0.006678 kidney
1.274000 -0.006678 kidney
0.638485 0.082558 kidney
0.150500 0.188571 kidney
0.188125 0.086246 kidney
0.200667 0.056379 kidney
3.010000 -0.006678 kidney
1.108159 -0.003355 kidney
0.057885 0.378439 kidney
1.360288 -0.006678 kidney
0.627083 0.095714 kidney
0.091212 0.099635 kidney
0.334444 0.119103 kidney
1.176000 -0.006678 kidney
0.376250 0.019867 kidney
0.528784 0.142292 kidney
0.037625 0.385083 kidney
0.273636 0.314850 kidney
1.505000 -0.003355 kidney
0.501667 0.165116 kidney
0.860000 0.009767 kidney
0.177059 0.225449 kidney
3.010000 -0.006678 kidney
1.505000 -0.003355 kidney
1.407662 -0.006678 kidney
2.111493 -0.006678 kidney
0.334444 0.069502 kidney
1.003333 -0.000033 kidney
1.971338 -0.006678 kidney
0.057885 0.199103 kidney
0.339155 0.192226 kidney
0.273636 0.062857 kidney
0.975463 0.008804 kidney
1.215046 -0.003355 kidney
0.903000 0.005947 kidney
1.505000 -0.003355 kidney
0.334444 0.056080 kidney
2.648800 -0.006678 kidney
3.010000 -0.006678 kidney
0.934924 0.040465 kidney
0.215000 0.099435 kidney
0.158421 0.199037 kidney
1.505000 -0.003355 kidney
1.505000 -0.003355 kidney
0.052807 0.272159 kidney
0.301000 0.059568 kidney
0.364848 0.092824 kidney
0.073415 0.225050 kidney
0.752500 0.003289 kidney
1.017172 -0.007973 kidney
0.167222 0.049801 kidney
0.810385 0.051993 kidney
0.513902 0.122292 kidney
0.301000 0.046279 kidney
1.505000 -0.003355 kidney
1.170556 -0.006678 kidney
0.188125 0.086246 kidney
1.003333 -0.000033 kidney
1.370891 -0.006678 kidney
1.003333 -0.000033 kidney
3.010000 -0.006678 kidney
0.813514 0.026146 kidney
1.505000 -0.003355 kidney
0.250833 0.198771 kidney
0.413137 0.234817 kidney
0.158421 0.188771 kidney
1.505000 -0.003355 kidney
0.543472 0.122326 kidney
0.177059 0.192259 kidney
1.044286 -0.006678 kidney
1.661364 -0.006678 kidney
2.039032 -0.006678 kidney
3.010000 -0.006678 kidney
0.120400 0.277907 kidney
1.003333 -0.000930 kidney
0.661288 0.158372 kidney
0.068409 0.189103 kidney
0.231538 0.108704 kidney
0.091212 0.264817 kidney
2.774844 -0.006678 kidney
3.010000 -0.006678 kidney
1.192903 -0.006678 kidney
0.158421 0.241728 kidney
0.100333 0.218771 kidney
0.501667 0.107608 kidney
0.985091 0.002724 kidney
1.364533 -0.006678 kidney
0.998366 0.001096 kidney
0.075250 0.241728 kidney
0.590196 0.085914 kidney
0.602000 0.006611 kidney
0.286667 0.245017 kidney
1.003333 -0.000033 kidney
1.233913 -0.006678 kidney
0.188125 0.109203 kidney
3.010000 -0.006678 kidney
0.273636 0.105814 kidney
0.733205 0.072425 kidney
0.376250 0.044252 kidney
0.802667 0.009834 kidney
0.071667 0.298538 kidney
1.146009 -0.006678 kidney
0.641475 0.085781 kidney
0.054727 0.295216 kidney
2.006667 -0.006678 kidney
1.466010 -0.006678 kidney
1.588611 -0.006678 kidney
1.037931 -0.003555 kidney
1.119103 -0.006678 kidney
1.003333 -0.000033 kidney
0.204068 0.318505 kidney
2.313471 -0.006678 kidney
1.505000 -0.003355 kidney
1.690802 -0.006678 kidney
1.505000 -0.003355 kidney
0.334444 0.129103 kidney
0.200667 0.062890 kidney
0.526750 0.138937 kidney
1.720000 -0.006678 kidney
2.245164 -0.006678 kidney
1.304333 -0.006711 kidney
0.120400 0.368272 kidney
0.215000 0.218704 kidney
3.010000 -0.006678 kidney
2.107000 -0.006678 kidney
1.876364 -0.006678 kidney
1.100573 -0.006678 kidney
0.215000 0.152027 kidney
1.505000 -0.003355 kidney
1.505000 -0.003355 kidney
1.505000 -0.003355 kidney
1.496592 -0.006678 kidney
0.702333 0.032957 kidney
0.273636 0.039734 kidney
0.188125 0.162326 kidney
0.070000 0.132857 kidney
1.011765 -0.003355 kidney
0.820909 0.035382 kidney
2.445625 -0.006678 kidney
0.974899 0.020598 kidney
0.240800 0.224817 kidney
0.990947 0.007309 kidney
1.003333 -0.000033 kidney
3.010000 -0.006678 kidney
3.010000 -0.006678 kidney
1.505000 -0.003355 kidney
1.505000 -0.003355 kidney
1.962074 -0.006678 kidney
1.628699 -0.006678 kidney
0.430000 0.056146 kidney
0.107500 0.161860 kidney
1.204000 -0.003389 kidney
0.100333 0.181528 kidney
1.319893 -0.006678 kidney
0.780370 0.039402 kidney
1.215305 -0.006678 kidney
0.136818 0.208339 kidney
1.154521 -0.003355 kidney
1.003333 -0.000033 kidney
0.334444 0.035615 kidney
0.050167 0.335116 kidney
0.083611 0.185781 kidney
2.531776 -0.006678 kidney
1.110356 -0.003355 kidney
1.204000 -0.003355 kidney
0.250833 0.062990 kidney
0.430000 0.056013 kidney
0.273636 0.033123 kidney
0.430000 0.127874 kidney
0.905922 0.064385 kidney
0.188125 0.234651 kidney
1.003333 -0.000033 kidney
0.501667 0.023090 kidney
0.868269 0.022757 kidney
1.505000 -0.003355 kidney
1.214561 -0.006678 kidney
1.010578 -0.009701 kidney
0.182424 0.106179 kidney
1.128750 -0.003422 kidney
1.292028 -0.006678 kidney
0.501667 0.065880 kidney
1.075000 -0.003488 kidney
1.521359 -0.006678 kidney
3.010000 -0.006678 kidney
0.073415 0.325282 kidney
3.010000 -0.006678 kidney
0.633684 0.029668 kidney
0.215000 0.049767 kidney
0.806250 0.038837 kidney
1.003333 -0.000033 kidney
0.194194 0.182159 kidney
0.668889 0.035947 kidney
0.073415 0.152691 kidney
0.766182 0.042724 kidney
0.035412 0.375150 kidney
1.505000 -0.003355 kidney
0.225750 0.195548 kidney
0.392609 0.142292 kidney
1.529945 -0.006678 kidney
0.602000 0.006611 kidney
1.505000 -0.003355 kidney
2.104737 -0.006678 kidney
0.430000 0.109103 kidney
1.282287 -0.003355 kidney
1.505000 -0.003355 kidney
0.066889 0.228571 kidney
1.505000 -0.003355 kidney
1.832174 -0.006678 kidney
0.668889 0.009900 kidney
1.149488 -0.003355 kidney
0.602000 0.006611 kidney
3.010000 -0.006678 kidney
3.010000 -0.006678 kidney
0.376250 0.029668 kidney
0.602000 0.006611 kidney
3.010000 -0.006678 kidney
2.233984 -0.006678 kidney
1.003333 -0.000033 kidney
1.118959 -0.006678 kidney
1.259414 -0.006678 kidney
0.111481 0.251429 kidney
1.481361 -0.006678 kidney
3.010000 -0.006678 kidney
3.010000 -0.006678 kidney
0.401333 0.099136 kidney
2.408000 -0.006678 kidney
0.960638 0.024585 kidney
0.752500 0.041528 kidney
0.215000 0.121561 kidney
1.204000 -0.003389 kidney
0.376250 0.016578 kidney
1.406542 -0.006678 kidney
0.752500 0.003289 kidney
1.505000 -0.003355 kidney
0.273636 0.026545 kidney
0.273636 0.059635 kidney
1.440191 -0.006678 kidney
0.912121 0.009635 kidney
1.505000 -0.003355 kidney
0.107500 0.092957 kidney
1.569043 -0.006678 kidney
0.602000 0.009900 kidney
0.105614 0.235548 kidney
1.760234 -0.006678 kidney
1.440191 -0.006678 kidney
0.039091 0.285515 kidney
2.104895 -0.006678 kidney
0.150500 0.079535 kidney
1.464324 -0.003355 kidney
0.684091 0.023090 kidney
2.181159 -0.006678 kidney
1.813253 -0.006678 kidney
0.215000 0.132591 kidney
0.301000 0.185316 kidney
0.086000 0.401462 kidney
0.752500 0.003289 kidney
0.540256 0.119136 kidney
0.301000 0.114651 kidney
0.690820 0.069203 kidney
1.275172 -0.006678 kidney
0.376250 0.148771 kidney
3.010000 -0.006678 kidney
0.177059 0.195548 kidney
0.079211 0.378272 kidney
0.143333 0.195415 kidney
0.376250 0.033123 kidney
2.667089 -0.006678 kidney
1.230048 -0.006678 kidney
0.982857 0.002791 kidney
1.775128 -0.006678 kidney
1.003333 -0.000033 kidney
0.430000 0.013256 kidney
1.444800 -0.006678 kidney
1.266503 -0.003355 kidney
1.414536 -0.006678 kidney
2.322000 -0.006678 kidney
1.505000 -0.003355 kidney
0.301000 0.026478 kidney
0.261739 0.102492 kidney
0.167222 0.215382 kidney
0.047778 0.302027 kidney
1.215862 -0.006678 kidney
0.602000 0.006611 kidney
0.792105 0.026246 kidney
0.334444 0.205515 kidney
1.299053 -0.003355 kidney
0.311379 0.076279 kidney
0.501667 0.016545 kidney
1.505000 -0.003355 kidney
3.010000 -0.006678 kidney
0.079211 0.288704 kidney
0.188125 0.046445 kidney
0.430000 0.152193 kidney
0.059020 0.351827 kidney
1.188824 -0.006678 kidney
1.204000 -0.006777 kidney
0.392609 0.046412 kidney
2.013732 -0.006678 kidney
0.188125 0.056412 kidney
1.896063 -0.006678 kidney
0.976216 0.008605 kidney
0.376250 0.026512 kidney
0.602000 0.006611 kidney
0.097097 0.212392 kidney
1.505000 -0.003355 kidney
0.150500 0.135415 kidney
1.003333 -0.000033 kidney
1.183419 -0.006678 kidney
0.734146 0.042691 kidney
2.166288 -0.006678 kidney
1.128750 -0.003389 kidney
1.075000 -0.003355 kidney
1.809810 -0.006678 kidney
1.027510 -0.003355 kidney
0.752500 0.003289 kidney
0.602000 0.006611 kidney
0.259483 0.185714 kidney
0.107500 0.109468 kidney
1.505000 -0.003355 kidney
2.733571 -0.006678 kidney
0.752500 0.003289 kidney
0.936722 0.050664 kidney
0.115769 0.235581 kidney
1.540412 -0.006678 kidney
0.752500 0.003289 kidney
0.125417 0.109402 kidney
1.835366 -0.006678 kidney
1.108947 -0.003355 kidney
1.003333 -0.000033 kidney
1.185039 -0.006678 kidney
1.133176 -0.003355 kidney
1.505000 -0.006678 kidney
1.290000 -0.003355 kidney
1.505000 -0.003355 kidney
0.602000 0.016412 kidney
1.175781 -0.006678 kidney
1.954545 -0.006678 kidney
1.048733 -0.003355 kidney
0.083611 0.188904 kidney
1.003333 -0.000033 kidney
0.860000 0.003256 kidney
1.505000 -0.003355 kidney
0.250833 0.129269 kidney
0.158421 0.066312 kidney
1.505000 -0.003355 kidney
2.769200 -0.006678 kidney
0.120400 0.099369 kidney
0.588913 0.066113 kidney
0.115769 0.131395 kidney
0.376250 0.079568 kidney
0.573333 0.033056 kidney
0.376250 0.036412 kidney
1.695287 -0.006678 kidney
1.505000 -0.003355 kidney
0.273636 0.052990 kidney
0.215000 0.062957 kidney
0.376250 0.046312 kidney
0.061429 0.225615 kidney
0.231538 0.049701 kidney
1.643923 -0.006678 kidney
0.602000 0.088970 kidney
3.010000 -0.006678 kidney
3.010000 -0.006678 kidney
0.158421 0.318372 kidney
0.602000 0.109037 kidney
3.010000 -0.006678 kidney
1.505000 -0.006678 kidney
1.156620 -0.003355 kidney
1.024681 -0.003754 kidney
0.273636 0.165316 kidney
1.505000 -0.003355 kidney
0.261739 0.208937 kidney
2.655882 -0.006678 kidney
0.071667 0.258638 kidney
3.010000 -0.006678 kidney
2.894231 -0.006678 kidney
0.086000 0.135515 kidney
0.334444 0.076213 kidney
2.615833 -0.006678 kidney
0.316842 0.049701 kidney
1.930076 -0.006678 kidney
0.802667 0.009834 kidney
0.059020 0.298738 kidney
1.745294 -0.006678 kidney
0.708235 0.060897 kidney
3.010000 -0.006678 kidney
0.301000 0.026512 kidney
0.602000 0.006611 kidney
0.501667 0.009934 kidney
3.010000 -0.006678 kidney
1.337778 -0.003355 kidney
2.408000 -0.006678 kidney
1.505000 -0.006711 kidney
0.136818 0.082957 kidney
0.430000 0.013256 kidney
0.158421 0.158804 kidney
0.301000 0.023223 kidney
2.006667 -0.006678 kidney
2.945957 -0.006678 kidney
1.382143 -0.006678 kidney
0.501667 0.059236 kidney
1.003333 -0.000033 kidney
0.111481 0.109468 kidney
1.094545 -0.003455 kidney
0.334444 0.019900 kidney
0.376250 0.099269 kidney
0.752500 0.006279 kidney
1.227763 -0.006744 kidney
1.881250 -0.006678 kidney
1.010906 -0.006678 kidney
0.752500 0.003289 kidney
1.206540 -0.006678 kidney
1.886267 -0.006678 kidney
1.003333 -0.000066 kidney
0.071667 0.185880 kidney
0.167222 0.116080 kidney
0.167222 0.152658 kidney
0.752500 0.006578 kidney
2.118148 -0.006678 kidney
1.003333 -0.000033 kidney
1.003333 -0.000100 kidney
1.505000 -0.003355 kidney
1.672222 -0.006678 kidney
1.011081 -0.009535 kidney
1.906333 -0.006678 kidney
1.003333 -0.000033 kidney
0.231538 0.046412 kidney
0.200667 0.106146 kidney
0.231538 0.033189 kidney
0.088529 0.185648 kidney
1.743598 -0.006678 kidney
0.100333 0.172458 kidney
1.086944 -0.003355 kidney
0.071667 0.146047 kidney
0.622759 0.036346 kidney
1.254167 -0.006678 kidney
1.003333 -0.000033 kidney
3.010000 -0.006678 kidney
1.755833 -0.006678 kidney
1.623371 -0.006678 kidney
0.071667 0.208073 kidney
1.409947 -0.003355 kidney
0.430000 0.016545 kidney
0.115769 0.198771 kidney
1.103667 -0.006678 kidney
0.602000 0.006611 kidney
1.929487 -0.006678 kidney
1.308696 -0.006678 kidney
0.547273 0.036047 kidney
2.367087 -0.006678 kidney
0.430000 0.013256 kidney
3.010000 -0.006678 kidney
0.602000 0.026445 kidney
2.689787 -0.006678 kidney
0.088529 0.215482 kidney
0.463077 0.095615 kidney
0.780370 0.022957 kidney
3.010000 -0.006678 kidney
0.430000 0.033090 kidney
0.038590 0.351927 kidney
0.633684 0.026412 kidney
0.752500 0.018970 kidney
1.505000 -0.003355 kidney
0.392609 0.092591 kidney
0.547273 0.039668 kidney
0.752500 0.003289 kidney
0.501667 0.036346 kidney
0.694615 0.049003 kidney
1.871603 -0.006678 kidney
0.501667 0.141960 kidney
0.752500 0.006578 kidney
0.501667 0.102226 kidney
1.505000 -0.003355 kidney
1.527463 -0.006678 kidney
3.010000 -0.006678 kidney
0.120400 0.089635 kidney
1.392687 -0.003355 kidney
0.602000 0.006611 kidney
0.752500 0.003289 kidney
0.200667 0.112259 kidney
0.301000 0.046213 kidney
1.003333 -0.000033 kidney
0.361200 0.099103 kidney
0.501667 0.078007 kidney
1.488090 -0.006678 kidney
0.684091 0.023090 kidney
1.505000 -0.003355 kidney
0.991245 0.007243 kidney
0.334444 0.172226 kidney
0.200667 0.069336 kidney
1.003333 -0.000033 kidney
0.056792 0.245482 kidney
0.602000 0.009900 kidney
1.505000 -0.003355 kidney
0.376250 0.029801 kidney
3.010000 -0.006678 kidney
1.120879 -0.006678 kidney
0.066889 0.241229 kidney
0.731402 0.098771 kidney
1.460297 -0.006678 kidney
0.077179 0.248804 kidney
3.010000 -0.006678 kidney
0.376250 0.049635 kidney
3.010000 -0.006678 kidney
0.602000 0.079070 kidney
0.401333 0.072757 kidney
1.003333 -0.000199 kidney
1.025385 -0.007641 kidney
0.430000 0.128937 kidney
0.501667 0.009934 kidney
0.752500 0.026179 kidney
1.085150 -0.003355 kidney
3.010000 -0.006678 kidney
1.003333 -0.000033 kidney
1.505000 -0.003355 kidney
0.752500 0.003289 kidney
0.752500 0.003289 kidney
1.003333 -0.000033 kidney
0.240800 0.102027 kidney
1.397500 -0.006678 kidney
1.505000 -0.003355 kidney
1.336215 -0.003355 kidney
1.414700 -0.003355 kidney
1.003333 -0.000033 kidney
0.602000 0.046179 kidney
0.115769 0.082990 kidney
0.889318 0.035382 kidney
0.430000 0.013256 kidney
0.050167 0.355116 kidney
0.115769 0.189070 kidney
0.430000 0.013256 kidney
1.003333 -0.000033 kidney
3.010000 -0.006678 kidney
1.211653 -0.003355 kidney
1.003333 -0.000066 kidney
0.376250 0.129269 kidney
0.177059 0.046478 kidney
0.273636 0.043123 kidney
2.626909 -0.006678 kidney
0.602000 0.009867 kidney
1.964153 -0.006678 kidney
0.376250 0.016578 kidney
0.261739 0.142492 kidney
1.003333 -0.000033 kidney
0.405192 0.148538 kidney
0.463077 0.049668 kidney
1.725244 -0.006678 kidney
0.920706 0.022392 kidney
1.230174 -0.006678 kidney
0.056792 0.325249 kidney
1.505000 -0.003355 kidney
0.200667 0.039834 kidney
1.047436 -0.006678 kidney
0.215000 0.275183 kidney
1.204000 -0.003355 kidney
0.068409 0.341894 kidney
1.290000 -0.006678 kidney
1.505000 -0.003355 kidney
1.457969 -0.006678 kidney
0.231538 0.056179 kidney
0.136818 0.106179 kidney
0.059020 0.302027 kidney
0.602000 0.006611 kidney
1.354500 -0.003355 kidney
0.167222 0.202326 kidney
0.752500 0.003289 kidney
0.309853 0.195548 kidney
0.860000 0.019535 kidney
0.334444 0.148904 kidney
1.163867 -0.006678 kidney
0.940625 0.003156 kidney
1.836289 -0.006678 kidney
0.430000 0.013256 kidney
1.597486 -0.006678 kidney
0.150500 0.142458 kidney
0.708235 0.085648 kidney
0.376250 0.019834 kidney
0.158421 0.053123 kidney
0.200667 0.049767 kidney
2.280303 -0.006678 kidney
0.231538 0.167774 kidney
0.602000 0.006611 kidney
0.602000 0.006611 kidney
0.752500 0.009834 kidney
0.893077 0.032326 kidney
0.247882 0.242060 kidney
0.903000 0.006445 kidney
0.602000 0.006611 kidney
3.010000 -0.006678 kidney
1.003333 -0.000033 kidney
0.376250 0.016578 kidney
0.231538 0.086047 kidney
1.793630 -0.006678 kidney
1.003333 -0.000033 kidney
1.505000 -0.006678 kidney
0.752500 0.016346 kidney
0.376250 0.019867 kidney
0.068409 0.267907 kidney
0.334444 0.056346 kidney
0.430000 0.017276 kidney
1.133812 -0.003355 kidney
0.752500 0.019635 kidney
1.463425 -0.003355 kidney
0.401333 0.089402 kidney
2.036176 -0.006678 kidney
1.764483 -0.006678 kidney
1.505000 -0.003355 kidney
0.501667 0.009934 kidney
0.994493 0.004153 kidney
1.003333 -0.000033 kidney
0.250833 0.046279 kidney
0.602000 0.006611 kidney
0.334444 0.059302 kidney
1.901053 -0.006678 kidney
0.273636 0.027342 kidney
0.111481 0.145880 kidney
1.505000 -0.003355 kidney
2.593723 -0.006678 kidney
0.501667 0.009934 kidney
1.777718 -0.006678 kidney
0.430000 0.013256 kidney
1.093318 -0.006678 kidney
0.060200 0.185781 kidney
1.418506 -0.006678 kidney
0.301000 0.068771 kidney
0.250833 0.049701 kidney
0.188125 0.066113 kidney
0.240800 0.069601 kidney
0.752500 0.003289 kidney
0.971839 0.020864 kidney
0.044925 0.315382 kidney
0.158421 0.277774 kidney
0.081351 0.112924 kidney
0.613148 0.147475 kidney
2.270254 -0.006678 kidney
1.473862 -0.006678 kidney
0.250833 0.119468 kidney
1.505000 -0.003355 kidney
0.840782 0.107608 kidney
1.505000 -0.003355 kidney
2.971899 -0.006678 kidney
0.376250 0.091395 kidney
1.304333 -0.006678 kidney
0.752500 0.003289 kidney
0.430000 0.053023 kidney
0.392609 0.128671 kidney
0.752500 0.003289 kidney
0.167222 0.185615 kidney
1.180392 -0.003355 kidney
0.088529 0.274551 kidney
0.955269 0.024817 kidney
0.200667 0.056179 kidney
0.950526 0.006246 kidney
0.200667 0.197774 kidney
0.103793 0.212093 kidney
1.003333 -0.001296 kidney
1.639593 -0.006678 kidney
0.752500 0.011860 kidney
3.010000 -0.006678 kidney
3.010000 -0.006678 kidney
1.505000 -0.003355 kidney
1.137419 -0.006678 kidney
0.956936 0.024751 kidney
1.505000 -0.003355 kidney
1.154032 -0.006744 kidney
0.376250 0.016578 kidney
0.081351 0.229037 kidney
1.003333 -0.000033 kidney
0.081351 0.245548 kidney
1.505000 -0.003355 kidney
2.474889 -0.006678 kidney
1.204000 -0.003355 kidney
0.200667 0.096179 kidney
0.708235 0.019767 kidney
1.562568 -0.006678 kidney
1.461165 -0.006678 kidney
1.003333 -0.000033 kidney
1.505000 -0.003355 kidney
0.752500 0.003289 kidney
1.760234 -0.006678 kidney
1.505000 -0.003355 kidney
1.204000 -0.006678 kidney
1.052928 -0.003355 kidney
0.752500 0.003289 kidney
1.396986 -0.003355 kidney
0.240800 0.086113 kidney
1.505000 -0.003355 kidney
1.003333 -0.000033 kidney
0.708235 0.019767 kidney
1.554076 -0.006678 kidney
0.430000 0.026445 kidney
3.010000 -0.006678 kidney
3.010000 -0.006678 kidney
0.602000 0.006611 kidney
2.370079 -0.006678 kidney
1.505000 -0.003355 kidney
0.860000 0.003256 kidney
3.010000 -0.006678 kidney
1.809935 -0.006678 kidney
0.177059 0.072990 kidney
0.030714 0.328771 kidney
1.176176 -0.006678 kidney
1.128750 -0.003389 kidney
1.003333 -0.000033 kidney
0.188125 0.112757 kidney
1.567708 -0.006678 kidney
1.821338 -0.006678 kidney
3.010000 -0.006678 kidney
0.501667 0.079269 kidney
0.860000 0.006512 kidney
0.752500 0.003289 kidney
0.836111 0.009801 kidney
1.505000 -0.003355 kidney
1.034273 -0.006678 kidney
0.167222 0.053056 kidney
0.125417 0.116213 kidney
1.220270 -0.006678 kidney
0.602000 0.013223 kidney
0.120400 0.109203 kidney
1.093376 -0.006678 kidney
1.505000 -0.006711 kidney
0.602000 0.006611 kidney
0.430000 0.013256 kidney
1.003333 -0.000033 kidney
0.200667 0.198239 kidney
1.505000 -0.003355 kidney
1.135351 -0.003355 kidney
0.722400 0.088771 kidney
0.077179 0.231362 kidney
0.188125 0.121960 kidney
0.451500 0.069435 kidney
2.705618 -0.006678 kidney
0.668889 0.029601 kidney
0.097097 0.096279 kidney
0.602000 0.006611 kidney
0.928617 0.022292 kidney
0.188125 0.224651 kidney
0.150500 0.066379 kidney
1.120606 -0.006711 kidney
0.907778 0.019302 kidney
0.752500 0.032193 kidney
1.285825 -0.003355 kidney
1.185354 -0.006678 kidney
0.111481 0.079701 kidney
2.795000 -0.006678 kidney
2.386306 -0.006678 kidney
1.505000 -0.003355 kidney
0.081351 0.215515 kidney
1.204000 -0.003389 kidney
1.505000 -0.006711 kidney
1.505000 -0.003355 kidney
0.177059 0.053090 kidney
2.516983 -0.006678 kidney
0.301000 0.138937 kidney
0.430000 0.033123 kidney
0.301000 0.023223 kidney
0.776774 0.022990 kidney
0.752500 0.003289 kidney
0.602000 0.006611 kidney
0.376250 0.075947 kidney
0.200667 0.052791 kidney
0.430000 0.049402 kidney
0.957727 0.003090 kidney
0.083611 0.238771 kidney
2.047619 -0.006678 kidney
1.698500 -0.006678 kidney
1.450415 -0.006678 kidney
2.172632 -0.006678 kidney
2.979286 -0.006678 kidney
1.693125 -0.006678 kidney
1.290000 -0.006678 kidney
2.807404 -0.006678 kidney
0.215000 0.056379 kidney
0.130870 0.066412 kidney
0.501667 0.062591 kidney
0.100333 0.106146 kidney
3.010000 -0.006678 kidney
1.253090 -0.006678 kidney
0.752500 0.003289 kidney
1.003333 -0.000033 kidney
0.523478 0.049468 kidney
0.602000 0.039269 kidney
0.100333 0.264684 kidney
0.752500 0.003289 kidney
0.752500 0.009867 kidney
1.339378 -0.003355 kidney
2.423305 -0.006678 kidney
0.475263 0.076179 kidney
2.706239 -0.006678 kidney
2.766768 -0.006678 kidney
1.389231 -0.006678 kidney
1.003333 -0.003123 kidney
0.158421 0.106246 kidney
1.733608 -0.006678 kidney
0.602000 0.019834 kidney
0.926154 0.003189 kidney
0.107500 0.092824 kidney
0.752500 0.009867 kidney
0.430000 0.029801 kidney
0.501667 0.029801 kidney
2.139922 -0.006678 kidney
1.003333 -0.000033 kidney
1.368182 -0.003355 kidney
0.250833 0.059734 kidney
1.505000 -0.003355 kidney
0.334444 0.043090 kidney
2.752000 -0.006678 kidney
0.463077 0.033056 kidney
0.916087 0.006412 kidney
0.708235 0.016478 kidney
3.010000 -0.006678 kidney
1.505000 -0.003355 kidney
1.003333 -0.000033 kidney
0.813514 0.022924 kidney
3.010000 -0.006678 kidney
0.752500 0.003289 kidney
0.177059 0.129136 kidney
1.204000 -0.003389 kidney
0.023516 0.428272 kidney
1.572640 -0.006678 kidney
1.505000 -0.003355 kidney
1.294019 -0.006678 kidney
0.654348 0.026412 kidney
1.488817 -0.006678 kidney
0.286667 0.059668 kidney
0.167222 0.049801 kidney
1.201300 -0.006678 kidney
0.120400 0.073056 kidney
1.349310 -0.006678 kidney
1.286211 -0.003355 kidney
1.505000 -0.006711 kidney
1.505000 -0.003355 kidney
0.501667 0.026478 kidney
0.055741 0.258837 kidney
1.402565 -0.006678 kidney
1.003333 -0.000033 kidney
2.219495 -0.006678 kidney
0.079211 0.139236 kidney
0.240800 0.096047 kidney
0.334444 0.039435 kidney
0.501667 0.032890 kidney
0.215000 0.112492 kidney
0.071667 0.212126 kidney
1.030038 -0.003389 kidney
0.708235 0.032791 kidney
2.213967 -0.006678 kidney
0.250833 0.168937 kidney
1.631928 -0.006678 kidney
1.351429 -0.003355 kidney
1.003333 -0.000033 kidney
0.602000 0.006611 kidney
0.830345 0.016346 kidney
0.240800 0.102691 kidney
0.301000 0.059568 kidney
0.057885 0.238870 kidney
2.137944 -0.006678 kidney
1.003333 -0.000033 kidney
0.334444 0.122625 kidney
1.449259 -0.006678 kidney
1.236986 -0.006678 kidney
0.501667 0.076113 kidney
1.394878 -0.003355 kidney
1.435538 -0.006678 kidney
3.010000 -0.006678 kidney
0.273636 0.046013 kidney
1.260000 -0.006678 kidney
1.736538 -0.006678 kidney
0.301000 0.112359 kidney
0.771795 0.029568 kidney
1.003333 -0.000033 kidney
1.177826 -0.003355 kidney
0.088529 0.224917 kidney
0.622759 0.062558 kidney
1.505000 -0.003355 kidney
0.125417 0.076346 kidney
0.094062 0.255382 kidney
0.150500 0.086246 kidney
0.866293 0.091063 kidney
0.177059 0.155648 kidney
0.752500 0.006578 kidney
0.301000 0.023223 kidney
2.226146 -0.006678 kidney
1.003333 -0.000033 kidney
0.994937 0.004020 kidney
0.790505 0.137807 kidney
0.050167 0.245615 kidney
1.170556 -0.006678 kidney
0.989398 0.007608 kidney
1.459394 -0.003355 kidney
1.197348 -0.006678 kidney
0.301000 0.036179 kidney
0.430000 0.029801 kidney
0.231538 0.066146 kidney
0.974251 0.017708 kidney
0.916087 0.012824 kidney
1.839444 -0.006678 kidney
0.501667 0.044518 kidney
1.003333 -0.000033 kidney
3.010000 -0.006678 kidney
0.602000 0.006611 kidney
0.177059 0.217774 kidney
0.170377 0.222193 kidney
1.299053 -0.006678 kidney
2.815806 -0.006678 kidney
1.033737 -0.006678 kidney
2.715543 -0.006678 kidney
1.505000 -0.003355 kidney
1.505000 -0.003355 kidney
2.591944 -0.006678 kidney
0.334444 0.049734 kidney
0.334444 0.022824 kidney
1.101220 -0.006678 kidney
1.505000 -0.006678 kidney
1.522299 -0.006678 kidney
0.055741 0.321661 kidney
0.044265 0.291462 kidney
0.940625 0.003156 kidney
2.257500 -0.006678 kidney
0.430000 0.075947 kidney
0.820909 0.031395 kidney
0.301000 0.056179 kidney
0.430000 0.025648 kidney
0.376250 0.078970 kidney
0.776774 0.026047 kidney
2.899878 -0.006678 kidney
1.505000 -0.003355 kidney
1.385792 -0.006678 kidney
0.158421 0.115880 kidney
0.430000 0.013256 kidney
0.273636 0.089369 kidney
0.376250 0.085980 kidney
1.505000 -0.003355 kidney
0.602000 0.006611 kidney
1.544091 -0.006678 kidney
0.215000 0.039801 kidney
0.250833 0.033156 kidney
0.188125 0.138937 kidney
3.010000 -0.006678 kidney
0.430000 0.178804 kidney
3.010000 -0.006678 kidney
1.505000 -0.006711 kidney
1.505000 -0.003355 kidney
2.408000 -0.006678 kidney
0.231538 0.105814 kidney
2.146019 -0.006678 kidney
0.115769 0.135914 kidney
3.010000 -0.006678 kidney
0.054727 0.275449 kidney
0.967500 0.003023 kidney
0.083611 0.172525 kidney
0.406757 0.076213 kidney
1.552031 -0.006678 kidney
1.505000 -0.003355 kidney
1.601064 -0.006678 kidney
2.245923 -0.006678 kidney
1.978000 -0.006678 kidney
0.668889 0.009900 kidney
0.430000 0.026346 kidney
1.431225 -0.006678 kidney
2.378871 -0.006678 kidney
1.032000 -0.003721 kidney
1.157692 -0.003355 kidney
3.010000 -0.006678 kidney
0.860000 0.003256 kidney
0.073415 0.192525 kidney
3.010000 -0.006678 kidney
0.231538 0.043123 kidney
0.273636 0.046179 kidney
1.199106 -0.006678 kidney
0.485484 0.056279 kidney
1.188824 -0.006678 kidney
1.290000 -0.006678 kidney
0.877917 0.009734 kidney
1.893082 -0.006678 kidney
1.748323 -0.006678 kidney
1.404667 -0.006678 kidney
0.083611 0.199136 kidney
0.167222 0.172625 kidney
1.003333 -0.000365 kidney
1.316875 -0.003355 kidney
0.722400 0.032890 kidney
0.501667 0.013223 kidney
0.334444 0.082292 kidney
2.165468 -0.006678 kidney
0.182424 0.159169 kidney
1.083600 -0.006944 kidney
1.580250 -0.006678 kidney
0.627083 0.098505 kidney
1.157692 -0.003355 kidney
1.332552 -0.006678 kidney
0.207586 0.192359 kidney
1.204000 -0.003389 kidney
0.316842 0.195415 kidney
2.282583 -0.006678 kidney
1.366382 -0.003355 kidney
0.832033 0.068638 kidney
0.860000 0.003256 kidney
0.354118 0.278140 kidney
1.464759 -0.003355 kidney
1.991912 -0.006678 kidney
0.995339 0.003887 kidney
0.038590 0.418106 kidney
0.033820 0.285681 kidney
0.258000 0.095648 kidney
0.286667 0.059468 kidney
3.010000 -0.006678 kidney
2.369574 -0.006678 kidney
3.010000 -0.006678 kidney
1.254167 -0.006678 kidney
2.629789 -0.006678 kidney
0.860000 0.032558 kidney
1.003333 -0.000033 kidney
0.301000 0.033090 kidney
1.415514 -0.006678 kidney
0.050167 0.388140 kidney
1.106816 -0.006678 kidney
0.820909 0.006545 kidney
0.735778 0.042791 kidney
0.188125 0.122159 kidney
2.107000 -0.006678 kidney
1.787758 -0.006678 kidney
1.003333 -0.000033 kidney
0.079211 0.321827 kidney
0.150500 0.119203 kidney
3.010000 -0.006678 kidney
1.505000 -0.003355 kidney
0.120400 0.129435 kidney
0.316842 0.202093 kidney
0.875636 0.022724 kidney
0.982857 0.002791 kidney
1.050000 -0.006678 kidney
1.505000 -0.003355 kidney
0.033444 0.418306 kidney
3.010000 -0.006678 kidney
1.337778 -0.003355 kidney
1.505000 -0.003355 kidney
0.752500 0.003289 kidney
3.010000 -0.006678 kidney
0.388387 0.155449 kidney
1.505000 -0.003355 kidney
0.194194 0.092924 kidney
0.150500 0.278671 kidney
0.456061 0.099103 kidney
0.602000 0.006611 kidney
0.245714 0.252027 kidney
1.003333 -0.000033 kidney
0.844912 0.029369 kidney
0.501667 0.009934 kidney
0.086000 0.122824 kidney
0.602000 0.013223 kidney
0.957727 0.006179 kidney
0.908679 0.016080 kidney
0.963200 0.006113 kidney
1.177826 -0.006678 kidney
1.370407 -0.006678 kidney
0.215000 0.198671 kidney
3.010000 -0.006678 kidney
0.842800 0.013056 kidney
0.334444 0.142226 kidney
1.505000 -0.003355 kidney
0.215000 0.082890 kidney
0.401333 0.029834 kidney
0.602000 0.006611 kidney
1.085799 -0.006678 kidney
1.505000 -0.003355 kidney
1.003333 -0.000033 kidney
0.668889 0.018837 kidney
0.430000 0.019867 kidney
2.619815 -0.006678 kidney
0.077179 0.201827 kidney
0.035412 0.275648 kidney
1.488989 -0.003355 kidney
1.505000 -0.003355 kidney
0.668889 0.016445 kidney
0.722400 0.023056 kidney
1.047533 -0.003355 kidney
0.075250 0.152658 kidney
2.832941 -0.006678 kidney
0.511132 0.168804 kidney
0.376250 0.033156 kidney
0.587317 0.085648 kidney
1.204000 -0.003355 kidney
0.250833 0.043123 kidney
0.836111 0.009801 kidney
0.376250 0.046379 kidney
0.531176 0.171761 kidney
1.003333 -0.000033 kidney
0.273636 0.052857 kidney
0.215000 0.059169 kidney
0.430000 0.013256 kidney
0.547273 0.124718 kidney
0.167222 0.059635 kidney
0.167222 0.195449 kidney
1.593529 -0.006678 kidney
1.290000 -0.003355 kidney
0.231538 0.134618 kidney
1.101220 -0.006678 kidney
1.696913 -0.006678 kidney
0.125417 0.208339 kidney
0.752500 0.003289 kidney
0.273636 0.026545 kidney
1.120000 -0.006678 kidney
0.376250 0.016578 kidney
0.044265 0.328638 kidney
0.770000 0.072259 kidney
0.560000 0.062857 kidney
1.846626 -0.006678 kidney
0.501667 0.042857 kidney
0.215000 0.056113 kidney
2.549286 -0.006678 kidney
0.143333 0.187807 kidney
0.293659 0.218771 kidney
3.010000 -0.006678 kidney
1.168060 -0.006678 kidney
0.364848 0.178638 kidney
2.460348 -0.006678 kidney
2.123333 -0.006678 kidney
1.003333 -0.000033 kidney
0.752500 0.088804 kidney
0.752500 0.003289 kidney
1.007812 -0.005515 kidney
0.814862 0.111329 kidney
0.215000 0.208605 kidney
0.752500 0.065615 kidney
3.010000 -0.006678 kidney
0.177059 0.145814 kidney
1.166375 -0.006678 kidney
0.994937 0.004020 kidney
0.602000 0.016379 kidney
1.911757 -0.006678 kidney
1.303299 -0.003355 kidney
0.273636 0.026545 kidney
0.273636 0.072957 kidney
0.860000 0.003256 kidney
3.010000 -0.006678 kidney
2.590000 -0.006678 kidney
0.388387 0.105814 kidney
0.430000 0.019767 kidney
1.325505 -0.006711 kidney
0.038590 0.305482 kidney
0.771795 0.045947 kidney
0.752500 0.045748 kidney
0.301000 0.109402 kidney
0.903000 0.015847 kidney
1.979178 -0.006678 kidney
0.810385 0.026179 kidney
2.805437 -0.006678 kidney
2.373740 -0.006678 kidney
0.694615 0.042824 kidney
3.010000 -0.006678 kidney
0.070000 0.205847 kidney
3.010000 -0.006678 kidney
0.334444 0.033156 kidney
0.081351 0.182525 kidney
2.191748 -0.006678 kidney
0.316842 0.086246 kidney
1.505000 -0.003355 kidney
3.010000 -0.006678 kidney
0.602000 0.019834 kidney
3.010000 -0.006678 kidney
0.547273 0.019834 kidney
2.041748 -0.006678 kidney
1.641818 -0.006678 kidney
0.049344 0.242392 kidney
1.505000 -0.003355 kidney
0.602000 0.048937 kidney
0.401333 0.029834 kidney
2.437851 -0.006678 kidney
1.666554 -0.006678 kidney
1.412385 -0.006678 kidney
0.415172 0.059635 kidney
0.860000 0.003256 kidney
0.430000 0.052193 kidney
0.109455 0.219070 kidney
0.430000 0.013256 kidney
0.860000 0.003256 kidney
3.010000 -0.006678 kidney
0.430000 0.085150 kidney
0.752500 0.003289 kidney
2.478824 -0.006678 kidney
1.757517 -0.006678 kidney
0.022803 0.438472 kidney
3.010000 -0.006678 kidney
1.036938 -0.006678 kidney
1.675377 -0.006678 kidney
1.347017 -0.006678 kidney
2.006667 -0.006678 kidney
1.666554 -0.006678 kidney
1.003333 -0.000033 kidney
1.165637 -0.006678 kidney
1.278219 -0.006678 kidney
1.505000 -0.003355 kidney
2.789756 -0.006678 kidney
0.752500 0.003289 kidney
1.128750 -0.003355 kidney
0.215000 0.043123 kidney
1.505000 -0.003355 kidney
1.204000 -0.003389 kidney
0.780370 0.038904 kidney
1.349310 -0.003355 kidney
2.057194 -0.006678 kidney
0.177059 0.165449 kidney
0.785217 0.016412 kidney
0.860000 0.003256 kidney
0.752500 0.009867 kidney
0.602000 0.028937 kidney
1.003333 -0.000233 kidney
1.003333 -0.000100 kidney
1.505000 -0.003355 kidney
0.200667 0.069601 kidney
1.003333 -0.000033 kidney
1.340818 -0.006678 kidney
0.602000 0.006611 kidney
0.094062 0.099435 kidney
1.505000 -0.003355 kidney
3.010000 -0.006678 kidney
0.501667 0.016412 kidney
3.010000 -0.006678 kidney
1.026136 -0.007608 kidney
0.143333 0.232126 kidney
0.860000 0.003256 kidney
0.602000 0.006611 kidney
0.989398 0.007608 kidney
1.505000 -0.003355 kidney
2.065686 -0.006678 kidney
0.700000 0.046113 kidney
0.081351 0.122824 kidney
0.940625 0.008538 kidney
0.940625 0.047342 kidney
0.989589 0.007575 kidney
1.505000 -0.003355 kidney
1.216477 -0.003355 kidney
0.981522 0.002824 kidney
1.533396 -0.006678 kidney
0.982343 0.014020 kidney
0.946000 0.006279 kidney
1.102673 -0.003355 kidney
1.826292 -0.006678 kidney
0.954390 0.037276 kidney
0.177059 0.142591 kidney
1.083600 -0.006944 kidney
0.752500 0.003289 kidney
0.752500 0.003289 kidney
1.704458 -0.006678 kidney
0.188125 0.145847 kidney
1.003333 -0.000033 kidney
2.638395 -0.006678 kidney
1.083600 -0.006678 kidney
3.010000 -0.006678 kidney
0.150500 0.162591 kidney
0.376250 0.046379 kidney
0.722400 0.023056 kidney
0.036707 0.468106 kidney
1.041374 -0.006678 kidney
0.052807 0.364917 kidney
0.752500 0.003289 kidney
0.820909 0.019635 kidney
0.547273 0.016545 kidney
0.083611 0.185914 kidney
0.752500 0.023023 kidney
0.273636 0.079635 kidney
3.010000 -0.006678 kidney
1.505000 -0.003355 kidney
1.451882 -0.003355 kidney
1.003333 -0.000100 kidney
0.752500 0.003289 kidney
1.092519 -0.006678 kidney
1.505000 -0.003355 kidney
1.505000 -0.003355 kidney
3.010000 -0.006678 kidney
0.273636 0.095947 kidney
2.304531 -0.006678 kidney
3.010000 -0.006678 kidney
0.602000 0.006611 kidney
0.048548 0.288671 kidney
0.622759 0.036346 kidney
0.654348 0.026412 kidney
1.229083 -0.003355 kidney
1.444800 -0.006678 kidney
0.602000 0.016478 kidney
0.694615 0.016478 kidney
0.177059 0.172392 kidney
1.901053 -0.006678 kidney
2.061644 -0.006678 kidney
0.231538 0.132591 kidney
0.060200 0.265449 kidney
1.053500 -0.007076 kidney
0.334444 0.066213 kidney
1.691011 -0.006678 kidney
0.873871 0.012990 kidney
0.627083 0.029734 kidney
0.039605 0.381761 kidney
0.478864 0.086080 kidney
0.188125 0.092492 kidney
2.890792 -0.006678 kidney
0.130870 0.225681 kidney
1.003333 -0.000033 kidney
0.826275 0.032691 kidney
1.505000 -0.006678 kidney
0.501667 0.059369 kidney
1.505000 -0.003355 kidney
0.068409 0.199070 kidney
1.625839 -0.006678 kidney
0.650811 0.052824 kidney
3.010000 -0.006678 kidney
1.003333 -0.000033 kidney
0.177059 0.072791 kidney
0.188125 0.195714 kidney
1.862437 -0.006678 kidney
1.003333 -0.000033 kidney
0.907123 0.067575 kidney
0.073415 0.282159 kidney
0.301000 0.084020 kidney
0.472157 0.115814 kidney
1.003333 -0.000066 kidney
1.158611 -0.003355 kidney
1.905612 -0.006678 kidney
0.490000 0.072857 kidney
0.301000 0.036080 kidney
1.505000 -0.003355 kidney
1.505000 -0.003355 kidney
0.177059 0.075914 kidney
0.501667 0.009934 kidney
1.377711 -0.006678 kidney
1.435538 -0.003355 kidney
1.003333 -0.000033 kidney
1.758855 -0.006678 kidney
1.204000 -0.003389 kidney
1.543590 -0.006678 kidney
0.057885 0.298738 kidney
0.501667 0.009934 kidney
0.215000 0.063056 kidney
1.505000 -0.003355 kidney
0.250833 0.039635 kidney
2.006667 -0.006678 kidney
2.006667 -0.006678 kidney
0.785217 0.095050 kidney
0.103793 0.181628 kidney
0.081351 0.275316 kidney
0.430000 0.023056 kidney
0.752500 0.003289 kidney
0.115769 0.082824 kidney
0.200667 0.179003 kidney
1.505000 -0.003355 kidney
0.215000 0.079535 kidney
0.334444 0.019900 kidney
0.602000 0.036346 kidney
1.271466 -0.006678 kidney
0.602000 0.006611 kidney
1.384883 -0.006678 kidney
0.991098 0.002425 kidney
0.130870 0.073023 kidney
0.602000 0.006611 kidney
0.752500 0.003289 kidney
2.675556 -0.006678 kidney
1.022816 -0.007575 kidney
0.752500 0.026312 kidney
0.083611 0.185748 kidney
1.824242 -0.006678 kidney
0.985091 0.005449 kidney
0.501667 0.009934 kidney
0.107500 0.192392 kidney
3.010000 -0.006678 kidney
0.722400 0.023056 kidney
0.376250 0.016578 kidney
0.430000 0.032924 kidney
0.273636 0.039767 kidney
1.148144 -0.006678 kidney
0.602000 0.006611 kidney
0.997968 0.001262 kidney
1.204000 -0.003355 kidney
0.518966 0.056213 kidney
0.430000 0.016545 kidney
0.860000 0.003256 kidney
2.863171 -0.006678 kidney
1.007639 -0.005914 kidney
1.344894 -0.003355 kidney
0.231538 0.109003 kidney
2.006667 -0.006678 kidney
0.143333 0.168771 kidney
1.505000 -0.003355 kidney
0.094062 0.106179 kidney
0.602000 0.036346 kidney
0.840000 0.048937 kidney
0.752500 0.003289 kidney
1.532699 -0.006678 kidney
3.010000 -0.006678 kidney
0.501667 0.009934 kidney
0.410455 0.043090 kidney
0.451500 0.046346 kidney
0.111481 0.175415 kidney
2.688544 -0.006678 kidney
0.045606 0.354983 kidney
1.351429 -0.003355 kidney
0.946000 0.006279 kidney
1.010992 -0.009535 kidney
3.010000 -0.006678 kidney
0.071667 0.278339 kidney
1.003333 -0.000033 kidney
0.602000 0.006611 kidney
1.898615 -0.006678 kidney
0.291290 0.215249 kidney
0.752500 0.009834 kidney
0.376250 0.029834 kidney
1.188824 -0.003355 kidney
0.273636 0.056213 kidney
1.003333 -0.000066 kidney
0.143333 0.096013 kidney
0.999631 0.000332 kidney
0.752500 0.003289 kidney
0.136818 0.096047 kidney
0.143333 0.095947 kidney
0.215000 0.082791 kidney
1.387097 -0.006678 kidney
2.529412 -0.006678 kidney
1.155738 -0.003355 kidney
1.003333 -0.000033 kidney
1.820864 -0.006678 kidney
0.716667 0.019767 kidney
1.003333 -0.000033 kidney
0.501667 0.009934 kidney
0.231538 0.033189 kidney
0.501667 0.016545 kidney
0.097097 0.129336 kidney
2.623394 -0.006678 kidney
1.968077 -0.006678 kidney
0.273636 0.026545 kidney
1.869565 -0.006678 kidney
0.649216 0.059435 kidney
0.602000 0.013223 kidney
0.752500 0.003289 kidney
1.032000 -0.003522 kidney
0.250833 0.106047 kidney
0.940625 0.003156 kidney
0.301000 0.082691 kidney
1.585914 -0.006678 kidney
0.602000 0.006611 kidney
1.204000 -0.003355 kidney
1.878854 -0.006678 kidney
1.290000 -0.003355 kidney
0.250833 0.059734 kidney
0.048548 0.199236 kidney
0.752500 0.003289 kidney
0.162703 0.142757 kidney
1.091125 -0.006678 kidney
1.505000 -0.003355 kidney
2.282583 -0.006678 kidney
0.334444 0.036412 kidney
1.057970 -0.006678 kidney
0.054727 0.248671 kidney
3.010000 -0.006678 kidney
1.538077 -0.006678 kidney
0.602000 0.078970 kidney
0.250833 0.029867 kidney
0.250833 0.059269 kidney
1.003333 -0.000033 kidney
3.010000 -0.006678 kidney
0.885294 0.006478 kidney
0.075250 0.167907 kidney
2.243818 -0.006678 kidney
1.505000 -0.003355 kidney
0.602000 0.016412 kidney
0.708235 0.023023 kidney
3.010000 -0.006678 kidney
1.003333 -0.000033 kidney
0.376250 0.026445 kidney
0.602000 0.006611 kidney
0.273636 0.069203 kidney
0.903000 0.006445 kidney
1.023400 -0.003854 kidney
0.430000 0.013256 kidney
0.883370 0.035648 kidney
0.903000 0.003223 kidney
1.003333 -0.000033 kidney
0.273636 0.122492 kidney
3.010000 -0.006678 kidney
0.899897 0.067741 kidney
0.048548 0.298671 kidney
0.430000 0.013256 kidney
0.273636 0.221030 kidney
0.244054 0.188970 kidney
1.040041 -0.006678 kidney
3.010000 -0.006678 kidney
1.039424 -0.006844 kidney
0.752500 0.003289 kidney
1.837273 -0.006678 kidney
0.286667 0.181495 kidney
0.231538 0.168738 kidney
1.505000 -0.003355 kidney
0.602000 0.006611 kidney
2.973735 -0.006678 kidney
0.150500 0.082857 kidney
1.003333 -0.000100 kidney
1.389231 -0.006678 kidney
0.430000 0.016312 kidney
0.334444 0.033056 kidney
1.505000 -0.003355 kidney
0.376250 0.102292 kidney
0.188125 0.238904 kidney
0.177059 0.086213 kidney
1.667077 -0.006678 kidney
0.079211 0.139236 kidney
3.010000 -0.006678 kidney
1.003333 -0.000033 kidney
2.134364 -0.006678 kidney
1.518559 -0.006678 kidney
3.010000 -0.006678 kidney
1.974560 -0.006678 kidney
1.215305 -0.003355 kidney
0.983347 0.013887 kidney
0.215000 0.099369 kidney
0.023701 0.468272 kidney
1.118000 -0.006711 kidney
1.003333 -0.000033 kidney
0.903000 0.003223 kidney
0.334444 0.046346 kidney
0.855474 0.045615 kidney
3.010000 -0.006678 kidney
0.744045 0.131196 kidney
0.200667 0.089435 kidney
1.505000 -0.003355 kidney
3.010000 -0.006678 kidney
0.250833 0.097841 kidney
0.188125 0.069369 kidney
1.757391 -0.006678 kidney
0.111481 0.082990 kidney
1.752658 -0.006678 kidney
1.399014 -0.006678 kidney
0.301000 0.023223 kidney
0.250833 0.118937 kidney
0.752500 0.003289 kidney
0.215000 0.036512 kidney
1.204000 -0.006678 kidney
0.130870 0.109535 kidney
1.505000 -0.003355 kidney
1.733608 -0.006678 kidney
0.602000 0.006611 kidney
0.140000 0.185615 kidney
1.036230 -0.003355 kidney
0.547273 0.016545 kidney
0.040676 0.282126 kidney
1.341413 -0.006678 kidney
1.003333 -0.000033 kidney
0.501667 0.009934 kidney
0.585278 0.056179 kidney
0.916087 0.019236 kidney
1.421389 -0.003355 kidney
1.003333 -0.000033 kidney
0.396053 0.132126 kidney
0.167222 0.069668 kidney
1.003333 -0.000033 kidney
1.985319 -0.006678 kidney
0.301000 0.062924 kidney
0.796765 0.026047 kidney
0.752500 0.013156 kidney
0.820909 0.006545 kidney
0.569459 0.102359 kidney
0.463077 0.023189 kidney
1.003333 -0.000033 kidney
0.873871 0.012990 kidney
0.273636 0.121794 kidney
0.860000 0.003256 kidney
0.022977 0.455050 kidney
0.056792 0.172691 kidney
0.752500 0.003289 kidney
0.752500 0.003289 kidney
0.430000 0.088140 kidney
0.130870 0.158605 kidney
1.505000 -0.003355 kidney
0.501667 0.009934 kidney
1.263939 -0.003355 kidney
0.573333 0.033056 kidney
0.231538 0.059635 kidney
0.602000 0.048206 kidney
0.752500 0.003289 kidney
1.505000 -0.003355 kidney
0.899091 0.041728 kidney
1.204000 -0.003355 kidney
0.602000 0.006611 kidney
2.006667 -0.006678 kidney
0.994937 0.004020 kidney
0.261739 0.069601 kidney
0.430000 0.036445 kidney
0.273636 0.086047 kidney
2.130154 -0.006678 kidney
0.602000 0.061429 kidney
3.010000 -0.006678 kidney
3.010000 -0.006678 kidney
0.316842 0.056346 kidney
0.316842 0.178638 kidney
0.602000 0.013223 kidney
0.708235 0.052724 kidney
0.463077 0.046346 kidney
0.052807 0.248738 kidney
0.668889 0.009900 kidney
0.809140 0.071993 kidney
0.130870 0.112757 kidney
2.825714 -0.006678 kidney
1.003333 -0.000033 kidney
3.010000 -0.006678 kidney
2.317434 -0.006678 kidney
0.111481 0.129103 kidney
1.151652 -0.006678 kidney
2.332750 -0.006678 kidney
1.273462 -0.003355 kidney
0.177059 0.119302 kidney
2.832941 -0.006678 kidney
1.443571 -0.006678 kidney
0.602000 0.064452 kidney
1.302000 -0.003355 kidney
0.537500 0.174518 kidney
1.711937 -0.006678 kidney
1.505000 -0.006678 kidney
0.100333 0.136013 kidney
0.463077 0.039535 kidney
0.200667 0.178804 kidney
0.143333 0.066379 kidney
0.501667 0.016213 kidney
1.757391 -0.006678 kidney
1.003333 -0.000266 kidney
1.093429 -0.003355 kidney
0.188125 0.076246 kidney
1.085574 -0.006678 kidney
0.501667 0.009934 kidney
0.250833 0.043090 kidney
1.564520 -0.006678 kidney
0.188125 0.191927 kidney
1.505000 -0.003355 kidney
1.300804 -0.003355 kidney
3.010000 -0.006678 kidney
1.505000 -0.003355 kidney
1.003333 -0.000033 kidney
0.752500 0.003289 kidney
0.070000 0.139203 kidney
1.285678 -0.006678 kidney
0.167222 0.056412 kidney
0.158421 0.066279 kidney
0.752500 0.003289 kidney
0.215000 0.066179 kidney
0.501667 0.023090 kidney
1.447557 -0.003355 kidney
0.376250 0.019867 kidney
0.273636 0.026545 kidney
0.231538 0.072990 kidney
0.150500 0.059701 kidney
1.003333 -0.000033 kidney
2.423982 -0.006678 kidney
1.505000 -0.003355 kidney
0.200667 0.078937 kidney
1.970576 -0.006678 kidney
1.089828 -0.003389 kidney
0.430000 0.023090 kidney
1.505000 -0.003355 kidney
1.003333 -0.000033 kidney
0.301000 0.044186 kidney
1.290000 -0.006678 kidney
0.752500 0.003289 kidney
0.860000 0.003256 kidney
1.007331 -0.005914 kidney
0.752500 0.085249 kidney
1.527132 -0.006678 kidney
0.645000 0.016512 kidney
0.860000 0.003256 kidney
0.501667 0.019867 kidney
0.334444 0.033123 kidney
2.445625 -0.006678 kidney
0.752500 0.003289 kidney
0.091212 0.124817 kidney
1.228571 -0.003355 kidney
0.430000 0.013256 kidney
0.430000 0.051296 kidney
1.003333 -0.002525 kidney
1.505000 -0.006678 kidney
1.806000 -0.006678 kidney
0.021049 0.528073 kidney
0.668889 0.009900 kidney
0.083611 0.365150 kidney
1.749562 -0.006678 kidney
1.269844 -0.006678 kidney
1.204000 -0.003355 kidney
0.376250 0.112724 kidney
1.003333 -0.000033 kidney
0.406757 0.112359 kidney
0.188125 0.086312 kidney
1.365361 -0.006678 kidney
0.356447 0.202093 kidney
3.010000 -0.006678 kidney
1.817727 -0.006678 kidney
0.501667 0.039668 kidney
0.501667 0.009934 kidney
3.010000 -0.006678 kidney
0.103793 0.188671 kidney
1.428990 -0.006678 kidney
0.103793 0.129435 kidney
0.752500 0.013156 kidney
1.425789 -0.006678 kidney
0.184286 0.295316 kidney
0.167222 0.112791 kidney
0.969322 0.006013 kidney
1.641818 -0.006678 kidney
1.037931 -0.003621 kidney
0.430000 0.013256 kidney
2.969867 -0.006678 kidney
0.311379 0.142492 kidney
0.883532 0.077774 kidney
0.576383 0.082525 kidney
2.408000 -0.006678 kidney
1.003333 -0.000033 kidney
0.547273 0.082591 kidney
1.003333 -0.000033 kidney
2.669245 -0.006678 kidney
0.057885 0.162757 kidney
2.137536 -0.006678 kidney
0.463077 0.049336 kidney
0.194194 0.086279 kidney
0.501667 0.026213 kidney
0.334444 0.033123 kidney
2.753049 -0.006678 kidney
1.505000 -0.003355 kidney
2.651009 -0.006678 kidney
1.359355 -0.006678 kidney
0.177059 0.099435 kidney
0.916087 0.006412 kidney
0.627083 0.062757 kidney
0.602000 0.026113 kidney
1.324400 -0.003355 kidney
3.010000 -0.006678 kidney
1.204000 -0.003355 kidney
1.431225 -0.003355 kidney
1.177826 -0.006678 kidney
1.157692 -0.003355 kidney
1.505000 -0.003355 kidney
1.672222 -0.006678 kidney
0.045606 0.321927 kidney
0.451500 0.089336 kidney
0.501667 0.019734 kidney
0.215000 0.096047 kidney
0.083611 0.288804 kidney
1.505000 -0.006678 kidney
0.280000 0.112757 kidney
0.091212 0.185814 kidney
0.167222 0.218239 kidney
0.064043 0.172691 kidney
0.053750 0.241860 kidney
2.104336 -0.006678 kidney
0.100333 0.215183 kidney
0.501667 0.009934 kidney
1.172316 -0.003355 kidney
0.100333 0.099402 kidney
1.977372 -0.006678 kidney
0.602000 0.006611 kidney
1.003333 -0.000033 kidney
0.215000 0.178738 kidney
0.602000 0.135017 kidney
0.735000 0.088771 kidney
0.602000 0.019801 kidney
2.341111 -0.006678 kidney
0.097097 0.175914 kidney
0.250833 0.089070 kidney
1.474900 -0.006678 kidney
1.157692 -0.006678 kidney
0.602000 0.048804 kidney
3.010000 -0.006678 kidney
1.992230 -0.006678 kidney
2.363223 -0.006678 kidney
1.505000 -0.003355 kidney
1.293891 -0.003355 kidney
1.003333 -0.000066 kidney
1.170556 -0.006678 kidney
0.463077 0.135183 kidney
1.505000 -0.003355 kidney
0.401333 0.108804 kidney
0.540256 0.118804 kidney
0.778448 0.091827 kidney
0.376250 0.191528 kidney
0.451500 0.036445 kidney
3.010000 -0.006678 kidney
0.889318 0.067841 kidney
1.256348 -0.006678 kidney
1.003333 -0.000100 kidney
3.010000 -0.006678 kidney
0.602000 0.047841 kidney
0.301000 0.208173 kidney
1.094545 -0.006678 kidney
0.100333 0.135980 kidney
0.150500 0.116179 kidney
1.692012 -0.006678 kidney
0.752500 0.009834 kidney
1.007148 -0.003355 kidney
0.250833 0.079601 kidney
0.079211 0.238837 kidney
0.451500 0.036445 kidney
1.505000 -0.003355 kidney
0.602000 0.006611 kidney
0.752500 0.003289 kidney
3.010000 -0.006678 kidney
1.555730 -0.006678 kidney
0.992123 0.004684 kidney
0.752500 0.003289 kidney
0.501667 0.009934 kidney
1.077654 -0.003355 kidney
0.694615 0.078937 kidney
1.727963 -0.006678 kidney
0.547273 0.033056 kidney
0.052807 0.288671 kidney
0.962589 0.024485 kidney
0.040133 0.288771 kidney
1.003333 -0.000100 kidney
0.250833 0.101462 kidney
1.628050 -0.006678 kidney
0.627083 0.029734 kidney
0.943433 0.037774 kidney
1.088231 -0.006678 kidney
3.010000 -0.006678 kidney
0.501667 0.119003 kidney
2.380000 -0.006678 kidney
0.602000 0.079169 kidney
0.301000 0.102791 kidney
0.222963 0.231827 kidney
3.010000 -0.006678 kidney
1.505000 -0.003355 kidney
2.224783 -0.006678 kidney
2.365000 -0.006678 kidney
0.501667 0.033090 kidney
1.204000 -0.003389 kidney
0.250833 0.086113 kidney
0.071667 0.245349 kidney
0.061429 0.400963 kidney
2.315385 -0.006678 kidney
0.752500 0.003289 kidney
0.054727 0.265216 kidney
0.890282 0.025880 kidney
0.250833 0.245316 kidney
0.301000 0.026512 kidney
3.010000 -0.006678 kidney
0.684091 0.072492 kidney
3.010000 -0.006678 kidney
0.820909 0.045814 kidney
0.103793 0.102924 kidney
1.280851 -0.003355 kidney
0.602000 0.016379 kidney
1.505000 -0.006678 kidney
0.501667 0.042957 kidney
1.850593 -0.006678 kidney
0.273636 0.221462 kidney
0.388387 0.188804 kidney
0.143333 0.172159 kidney
1.988750 -0.006678 kidney
3.010000 -0.006678 kidney
0.334444 0.107542 kidney
0.322500 0.105648 kidney
0.107500 0.096080 kidney
1.204000 -0.003389 kidney
0.038590 0.325282 kidney
0.364848 0.111761 kidney
0.376250 0.016578 kidney
0.752500 0.003289 kidney
1.654620 -0.006678 kidney
0.752500 0.006578 kidney
0.820909 0.077674 kidney
1.835366 -0.006678 kidney
3.010000 -0.006678 kidney
0.215000 0.152525 kidney
3.010000 -0.006678 kidney
1.249150 -0.003355 kidney
0.273636 0.062857 kidney
1.003333 -0.000033 kidney
0.354118 0.036478 kidney
1.401481 -0.006678 kidney
1.344569 -0.003355 kidney
1.083600 -0.003422 kidney
0.752500 0.039302 kidney
0.602000 0.006611 kidney
1.615537 -0.006678 kidney
1.505000 -0.003355 kidney
0.919722 0.060764 kidney
0.150500 0.086146 kidney
0.914148 0.038505 kidney
1.864258 -0.006678 kidney
0.111481 0.169203 kidney
0.136818 0.126080 kidney
1.118394 -0.006678 kidney
1.672222 -0.006678 kidney
3.010000 -0.006678 kidney
1.505000 -0.006678 kidney
0.885294 0.009701 kidney
3.010000 -0.006678 kidney
3.010000 -0.006678 kidney
1.776087 -0.006678 kidney
0.842800 0.052226 kidney
0.136818 0.086246 kidney
3.010000 -0.006678 kidney
0.602000 0.006611 kidney
1.686325 -0.006678 kidney
1.323843 -0.006678 kidney
2.341111 -0.006678 kidney
0.463077 0.138771 kidney
1.003333 -0.000100 kidney
0.475263 0.131462 kidney
1.505000 -0.003355 kidney
1.404667 -0.003355 kidney
1.003333 -0.000066 kidney
1.585420 -0.006678 kidney
2.835000 -0.006678 kidney
0.523478 0.092525 kidney
1.480328 -0.006678 kidney
0.752500 0.003289 kidney
1.286091 -0.003355 kidney
2.508333 -0.006678 kidney
0.236078 0.188671 kidney
0.885294 0.006478 kidney
0.273636 0.172226 kidney
0.094062 0.142492 kidney
0.082466 0.308571 kidney
1.003333 -0.000033 kidney
0.708235 0.016478 kidney
0.413875 0.224485 kidney
1.479200 -0.006678 kidney
0.177059 0.059734 kidney
2.445625 -0.006678 kidney
0.602000 0.006611 kidney
0.334444 0.085980 kidney
0.023701 0.478173 kidney
0.501667 0.009934 kidney
1.480055 -0.006678 kidney
0.250833 0.053090 kidney
0.903000 0.019103 kidney
0.752500 0.019369 kidney
1.003333 -0.000033 kidney
0.475263 0.125748 kidney
0.851887 0.026080 kidney
0.430000 0.141395 kidney
3.010000 -0.006678 kidney
0.215000 0.142292 kidney
3.010000 -0.006678 kidney
0.602000 0.023023 kidney
1.559398 -0.006678 kidney
1.072529 -0.006678 kidney
0.877917 0.009734 kidney
2.741782 -0.006678 kidney
2.111493 -0.006678 kidney
0.501667 0.009934 kidney
0.143333 0.238804 kidney
1.505000 -0.003355 kidney
3.010000 -0.006678 kidney
1.505000 -0.003355 kidney
0.075250 0.258671 kidney
1.003333 -0.000033 kidney
0.049344 0.312093 kidney
0.376250 0.155581 kidney
0.430000 0.055980 kidney
0.231538 0.036478 kidney
1.003333 -0.000033 kidney
1.783704 -0.006678 kidney
0.860000 0.028638 kidney
1.512798 -0.006678 kidney
2.376316 -0.006678 kidney
1.242426 -0.006678 kidney
0.957727 0.012359 kidney
0.376250 0.132226 kidney
3.010000 -0.006678 kidney
2.224783 -0.006678 kidney
0.654348 0.079236 kidney
0.100333 0.092957 kidney
0.752500 0.009867 kidney
1.863333 -0.006678 kidney
0.334444 0.019900 kidney
0.501667 0.012990 kidney
0.301000 0.039568 kidney
1.513135 -0.006678 kidney
0.188125 0.049734 kidney
2.694667 -0.006678 kidney
2.098521 -0.006678 kidney
0.430000 0.013256 kidney
0.132794 0.195914 kidney
1.473646 -0.006678 kidney
0.050167 0.282259 kidney
3.010000 -0.006678 kidney
3.010000 -0.006678 kidney
0.231538 0.142126 kidney
1.156014 -0.006678 kidney
0.250833 0.099003 kidney
1.382584 -0.006678 kidney
0.815208 0.058937 kidney
0.836111 0.025980 kidney
0.215000 0.144917 kidney
0.752500 0.003289 kidney
0.401333 0.105449 kidney
0.430000 0.066013 kidney
3.010000 -0.006678 kidney
0.334444 0.048571 kidney
1.472634 -0.006678 kidney
0.081351 0.265681 kidney
3.010000 -0.006678 kidney
1.003333 -0.000033 kidney
0.752500 0.069003 kidney
1.537717 -0.006678 kidney
1.620769 -0.006678 kidney
0.052807 0.291661 kidney
1.061218 -0.006744 kidney
0.273636 0.172159 kidney
0.752500 0.003289 kidney
1.003333 -0.000033 kidney
0.107500 0.228671 kidney
3.010000 -0.006678 kidney
1.003333 -0.000033 kidney
0.926154 0.003189 kidney
1.631117 -0.006678 kidney
0.430000 0.056312 kidney
1.791227 -0.006678 kidney
1.003333 -0.000066 kidney
1.244519 -0.006678 kidney
1.605333 -0.006678 kidney
1.549527 -0.006678 kidney
3.010000 -0.006678 kidney
0.354118 0.072824 kidney
1.163867 -0.006678 kidney
0.885294 0.010598 kidney
0.752500 0.003289 kidney
1.003333 -0.000033 kidney
0.430000 0.013256 kidney
1.003333 -0.000033 kidney
0.188125 0.139269 kidney
0.051897 0.222193 kidney
1.180647 -0.006678 kidney
1.505000 -0.003355 kidney
0.291290 0.072990 kidney
0.107500 0.219037 kidney
0.301000 0.023223 kidney
1.003333 -0.000066 kidney
0.100333 0.248904 kidney
1.163285 -0.003355 kidney
1.209498 -0.006678 kidney
0.056792 0.315349 kidney
0.501667 0.019867 kidney
0.708235 0.016478 kidney
0.376250 0.016578 kidney
1.003333 -0.000033 kidney
0.752500 0.003289 kidney
0.437818 0.106013 kidney
2.006667 -0.006678 kidney
0.401333 0.104120 kidney
0.501667 0.009934 kidney
0.237632 0.096246 kidney
2.085500 -0.006678 kidney
0.342045 0.115980 kidney
3.010000 -0.006678 kidney
0.430000 0.026478 kidney
1.860347 -0.006678 kidney
1.056140 -0.003355 kidney
1.003333 -0.000033 kidney
3.010000 -0.006678 kidney
0.170377 0.247807 kidney
1.694251 -0.006678 kidney
0.055741 0.252226 kidney
0.903000 0.006445 kidney
0.215000 0.119468 kidney
0.273636 0.082890 kidney
1.505000 -0.003355 kidney
0.430000 0.013256 kidney
1.003333 -0.000233 kidney
1.212985 -0.006678 kidney
1.204000 -0.003355 kidney
0.036265 0.468140 kidney
1.003333 -0.000033 kidney
3.010000 -0.006678 kidney
1.657191 -0.006678 kidney
0.501667 0.029801 kidney
0.820909 0.048804 kidney
1.505000 -0.003355 kidney
1.003333 -0.000033 kidney
0.301000 0.102193 kidney
1.337778 -0.003355 kidney
1.505000 -0.003355 kidney
1.505000 -0.006678 kidney
1.273462 -0.006678 kidney
0.926154 0.015947 kidney
0.334444 0.102724 kidney
0.602000 0.019834 kidney
0.836111 0.009801 kidney
1.003333 -0.000033 kidney
1.505000 -0.003355 kidney
0.430000 0.013256 kidney
0.752500 0.009867 kidney
3.010000 -0.006678 kidney
0.056792 0.285482 kidney
1.003333 -0.000033 kidney
0.130870 0.152226 kidney
0.805000 0.062126 kidney
1.751273 -0.006678 kidney
0.143333 0.082625 kidney
1.658204 -0.006678 kidney
1.099304 -0.006678 kidney
2.776214 -0.006678 kidney
0.150500 0.251794 kidney
2.006667 -0.006678 kidney
0.301000 0.039635 kidney
3.010000 -0.006678 kidney
1.598531 -0.006678 kidney
1.505000 -0.006678 kidney
1.308696 -0.006678 kidney
0.301000 0.079502 kidney
1.297890 -0.006678 kidney
3.010000 -0.006678 kidney
2.431154 -0.006678 kidney
1.505000 -0.003355 kidney
0.200667 0.228272 kidney
1.505000 -0.003355 kidney
1.505000 -0.003355 kidney
0.043623 0.268804 kidney
1.540000 -0.006678 kidney
1.182969 -0.006678 kidney
0.158421 0.215116 kidney
0.250833 0.062525 kidney
2.006667 -0.006678 kidney
1.547514 -0.006678 kidney
0.376250 0.175415 kidney
1.003333 -0.000033 kidney
0.401333 0.224817 kidney
2.361293 -0.006678 kidney
0.081351 0.288472 kidney
0.376250 0.016578 kidney
1.003333 -0.000033 kidney
0.752500 0.006578 kidney
0.501667 0.102458 kidney
1.505000 -0.003355 kidney
0.752500 0.006578 kidney
1.505000 -0.003355 kidney
0.602000 0.006611 kidney
0.401333 0.059668 kidney
1.189136 -0.006678 kidney
1.003333 -0.000033 kidney
2.807404 -0.006678 kidney
0.045606 0.288538 kidney
0.215000 0.056312 kidney
1.003333 -0.000100 kidney
0.860000 0.003256 kidney
0.250833 0.086246 kidney
1.806000 -0.006678 kidney
1.505000 -0.003355 kidney
0.430000 0.125814 kidney
1.703333 -0.006678 kidney
1.256348 -0.003355 kidney
3.010000 -0.006678 kidney
2.842778 -0.006678 kidney
0.430000 0.055980 kidney
3.010000 -0.006678 kidney
0.602000 0.059369 kidney
1.094545 -0.003389 kidney
0.073415 0.198937 kidney
1.547394 -0.006678 kidney
0.200667 0.152392 kidney
0.250833 0.036478 kidney
0.066889 0.189203 kidney
0.501667 0.009934 kidney
1.720000 -0.006678 kidney
1.844839 -0.006678 kidney
1.672222 -0.006678 kidney
2.021000 -0.006678 kidney
2.300325 -0.006678 kidney
0.364848 0.148870 kidney
0.430000 0.016545 kidney
1.505000 -0.003355 kidney
0.430000 0.095781 kidney
1.204000 -0.003389 kidney
0.150500 0.063023 kidney
2.550847 -0.006678 kidney
0.752500 0.039468 kidney
0.376250 0.036113 kidney
1.505000 -0.003355 kidney
0.752500 0.003289 kidney
1.288000 -0.006678 kidney
0.143333 0.139169 kidney
1.003333 -0.000033 kidney
3.010000 -0.006678 kidney
1.435538 -0.003355 kidney
0.501667 0.009934 kidney
1.711937 -0.006678 kidney
0.286667 0.052625 kidney
1.513048 -0.006678 kidney
1.505000 -0.003355 kidney
0.081351 0.122857 kidney
1.003333 -0.000266 kidney
0.376250 0.026512 kidney
1.161754 -0.006678 kidney
0.501667 0.009934 kidney
1.091125 -0.003355 kidney
0.470312 0.062757 kidney
1.902547 -0.006678 kidney
0.430000 0.029734 kidney
1.003333 -0.000033 kidney
0.334444 0.105648 kidney
0.752500 0.003289 kidney
1.505000 -0.003355 kidney
3.010000 -0.006678 kidney
0.430000 0.059369 kidney
0.501667 0.016179 kidney
1.211818 -0.003355 kidney
1.246000 -0.006678 kidney
0.995874 0.003688 kidney
0.250833 0.029867 kidney
1.003333 -0.000033 kidney
0.053750 0.262060 kidney
1.310574 -0.006678 kidney
0.188125 0.102791 kidney
0.136818 0.079236 kidney
1.157692 -0.003355 kidney
0.125417 0.172392 kidney
0.250833 0.092757 kidney
0.501667 0.026312 kidney
0.752500 0.006346 kidney
1.183933 -0.006678 kidney
1.204000 -0.003355 kidney
0.347308 0.056379 kidney
1.505000 -0.003355 kidney
1.957552 -0.006678 kidney
0.158421 0.178937 kidney
1.003333 -0.000100 kidney
1.802039 -0.006678 kidney
1.693125 -0.006678 kidney
1.080202 -0.003422 kidney
0.079211 0.221462 kidney
0.752500 0.003289 kidney
1.505000 -0.003355 kidney
0.086000 0.275482 kidney
0.602000 0.042957 kidney
1.760085 -0.006678 kidney
1.620769 -0.006678 kidney
1.505000 -0.003355 kidney
0.501667 0.043023 kidney
0.376250 0.019867 kidney
0.752500 0.003289 kidney
0.340755 0.125947 kidney
1.204000 -0.003355 kidney
1.003333 -0.000033 kidney
0.250833 0.235183 kidney
0.919722 0.015880 kidney
1.068435 -0.006678 kidney
0.301000 0.056346 kidney
3.010000 -0.006678 kidney
1.787187 -0.006678 kidney
0.836111 0.009801 kidney
1.247000 -0.006678 kidney
1.003333 -0.000033 kidney
0.033820 0.427940 kidney
0.215000 0.036512 kidney
0.711455 0.094219 kidney
0.167222 0.092890 kidney
0.940625 0.003156 kidney
0.924472 0.067810 mmachine
0.920469 0.074307 mmachine
0.359915 0.551314 mmachine
0.969024 0.027810 mmachine
0.951679 0.046204 mmachine
0.295490 0.627007 mmachine
0.655851 0.257518 mmachine
0.206438 0.717007 mmachine
0.709035 0.242117 mmachine
0.957886 0.037810 mmachine
0.916929 0.077007 mmachine
0.692366 0.232117 mmachine
0.965738 0.030511 mmachine
0.978571 0.019708 mmachine
0.913333 0.077007 mmachine
0.044194 0.797007 mmachine
0.236636 0.693504 mmachine
0.539697 0.381314 mmachine
0.941875 0.054307 mmachine
0.287700 0.639708 mmachine
0.405926 0.507810 mmachine
0.991301 0.007810 mmachine
0.323113 0.575109 mmachine
0.731553 0.212117 mmachine
0.213670 0.730803 mmachine
0.160130 0.741606 mmachine
0.252368 0.674307 mmachine
0.671827 0.264818 mmachine
0.805882 0.167810 mmachine
0.393241 0.508613 mmachine
0.570833 0.354015 mmachine
0.923481 0.075401 mmachine
0.643900 0.273723 mmachine
0.960079 0.037007 mmachine
0.838776 0.150803 mmachine
0.592788 0.326715 mmachine
0.011610 0.865109 mmachine
0.924206 0.069708 mmachine
0.301864 0.627007 mmachine
0.257723 0.676204 mmachine
0.126852 0.743504 mmachine
0.719596 0.215620 mmachine
0.561048 0.366715 mmachine
0.303097 0.597810 mmachine
0.923953 0.071606 mmachine
0.214578 0.706204 mmachine
0.118103 0.743504 mmachine
0.945194 0.051606 mmachine
0.348509 0.579708 mmachine
0.883140 0.103212 mmachine
0.247905 0.662409 mmachine
0.599375 0.336715 mmachine
0.895769 0.098905 mmachine
0.409720 0.484015 mmachine
0.566442 0.340219 mmachine
0.957886 0.037810 mmachine
0.909680 0.082409 mmachine
0.905968 0.085109 mmachine
0.824796 0.132409 mmachine
0.950161 0.045109 mmachine
0.769810 0.176423 mmachine
0.873187 0.116204 mmachine
0.173968 0.724307 mmachine
0.239417 0.673504 mmachine
0.101481 0.766204 mmachine
0.819439 0.148613 mmachine
0.199273 0.731606 mmachine
0.988197 0.010511 mmachine
0.870853 0.121606 mmachine
0.697232 0.260511 mmachine
0.299687 0.575912 mmachine
0.625948 0.325912 mmachine
0.518738 0.402409 mmachine
0.970866 0.027007 mmachine
0.242604 0.638613 mmachine
0.799167 0.190803 mmachine
0.861439 0.133504 mmachine
0.873780 0.117007 mmachine
0.322353 0.577007 mmachine
0.877656 0.116204 mmachine
0.329815 0.568613 mmachine
0.844018 0.127518 mmachine
0.702269 0.262409 mmachine
0.903185 0.095401 mmachine
0.048929 0.707007 mmachine
0.685000 0.291606 mmachine
0.209694 0.680511 mmachine
0.771345 0.202409 mmachine
0.754031 0.233504 mmachine
0.530323 0.380511 mmachine
0.544886 0.347518 mmachine
0.836641 0.158102 mmachine
0.236636 0.638613 mmachine
0.628440 0.295620 mmachine
0.679145 0.287007 mmachine
0.679145 0.287810 mmachine
0.748319 0.227007 mmachine
0.260300 0.613212 mmachine
0.906466 0.092701 mmachine
0.224590 0.629416 mmachine
0.262929 0.596715 mmachine
0.774836 0.207007 mmachine
0.202131 0.651314 mmachine
0.565870 0.361314 mmachine
0.748319 0.221606 mmachine
0.798174 0.169416 mmachine
0.916767 0.080803 mmachine
0.819843 0.167007 mmachine
0.941221 0.056204 mmachine
0.819754 0.160511 mmachine
0.304444 0.574307 mmachine
0.180943 0.719708 mmachine
0.402065 0.453212 mmachine
0.963281 0.034307 mmachine
0.553269 0.356715 mmachine
0.114167 0.677810 mmachine
0.901917 0.085912 mmachine
0.771345 0.198613 mmachine
0.342500 0.538613 mmachine
0.301099 0.554015 mmachine
0.872920 0.106715 mmachine
0.740242 0.235109 mmachine
0.896165 0.100803 mmachine
0.916767 0.080803 mmachine
0.854880 0.132409 mmachine
0.761111 0.219708 mmachine
0.902713 0.091606 mmachine
0.801951 0.177810 mmachine
0.678598 0.275109 mmachine
0.797091 0.169416 mmachine
0.662167 0.305109 mmachine
0.824425 0.150511 mmachine
0.983306 0.015109 mmachine
0.019028 0.807007 mmachine
0.964480 0.032409 mmachine
0.751290 0.228905 mmachine
0.049518 0.796204 mmachine
0.132581 0.714307 mmachine
0.730667 0.235912 mmachine
0.905968 0.085109 mmachine
0.917016 0.075109 mmachine
0.905968 0.085109 mmachine
0.505437 0.435109 mmachine
0.545678 0.393212 mmachine
0.235253 0.620511 mmachine
0.588860 0.346715 mmachine
0.923953 0.071606 mmachine
0.534952 0.407810 mmachine
0.234857 0.624015 mmachine
0.841417 0.147007 mmachine
0.371857 0.507810 mmachine
0.806636 0.161314 mmachine
0.909766 0.084307 mmachine
0.015747 0.888905 mmachine
0.060889 0.834307 mmachine
0.608889 0.333212 mmachine
0.672768 0.274015 mmachine
0.282935 0.569708 mmachine
0.953520 0.042409 mmachine
0.146133 0.719708 mmachine
0.244158 0.597810 mmachine
0.607565 0.338613 mmachine
0.555405 0.383212 mmachine
0.114167 0.752409 mmachine
0.164400 0.664307 mmachine
0.892093 0.101606 mmachine
0.652991 0.286715 mmachine
0.447053 0.447810 mmachine
0.537255 0.411606 mmachine
0.628440 0.304818 mmachine
0.620598 0.335109 mmachine
0.384831 0.473212 mmachine
0.954508 0.040511 mmachine
0.895354 0.097007 mmachine
1.010656 -0.009489 mmachine
0.909680 0.084307 mmachine
0.920469 0.074307 mmachine
0.729918 0.242409 mmachine
0.573761 0.375109 mmachine
0.564118 0.371314 mmachine
0.540096 0.374015 mmachine
0.702269 0.258613 mmachine
0.503504 0.430511 mmachine
0.062273 0.831606 mmachine
0.245158 0.599708 mmachine
0.237653 0.617810 mmachine
0.876800 0.112409 mmachine
0.364177 0.534307 mmachine
0.623839 0.335109 mmachine
0.822000 0.155912 mmachine
0.779266 0.186715 mmachine
0.135070 0.687810 mmachine
0.715856 0.230219 mmachine
0.646944 0.294015 mmachine
0.647636 0.289416 mmachine
0.830984 0.151606 mmachine
0.557288 0.383212 mmachine
0.476522 0.471606 mmachine
0.595652 0.350511 mmachine
0.771984 0.209708 mmachine
0.480702 0.453212 mmachine
0.899701 0.098102 mmachine
0.983306 0.015109 mmachine
0.980163 0.017810 mmachine
0.024035 0.915401 mmachine
0.350111 0.527007 mmachine
0.854880 0.134307 mmachine
0.536087 0.411606 mmachine
0.607565 0.342409 mmachine
0.951679 0.046204 mmachine
0.274000 0.586204 mmachine
0.940424 0.051314 mmachine
0.501220 0.452409 mmachine
0.501220 0.457007 mmachine
0.945194 0.051606 mmachine
0.623740 0.347007 mmachine
0.520826 0.438905 mmachine
0.413585 0.478613 mmachine
0.510847 0.425912 mmachine
0.494098 0.450511 mmachine
0.359126 0.547810 mmachine
0.482037 0.445912 mmachine
0.870853 0.121606 mmachine
0.369304 0.557007 mmachine
0.925351 0.065109 mmachine
0.068500 0.762409 mmachine
0.228333 0.552409 mmachine
0.832538 0.158905 mmachine
0.988197 0.010511 mmachine
0.805882 0.172409 mmachine
0.638447 0.311606 mmachine
0.064623 0.770511 mmachine
0.964957 0.030511 mmachine
0.875902 0.110511 mmachine
0.913333 0.083504 mmachine
0.913333 0.077810 mmachine
0.850726 0.137007 mmachine
0.752377 0.222409 mmachine
0.389633 0.514015 mmachine
0.658137 0.300803 mmachine
0.843920 0.142409 mmachine
0.776693 0.213504 mmachine
0.470937 0.498905 mmachine
0.243973 0.620803 mmachine
0.536087 0.403212 mmachine
0.572909 0.365109 mmachine
0.370574 0.574307 mmachine
0.128437 0.670511 mmachine
0.932521 0.058613 mmachine
0.448992 0.483212 mmachine
0.519655 0.436204 mmachine
0.044918 0.797810 mmachine
0.672545 0.272117 mmachine
0.535545 0.376204 mmachine
0.742083 0.225912 mmachine
0.887131 0.100511 mmachine
0.576842 0.364307 mmachine
0.916929 0.077007 mmachine
0.069192 0.790803 mmachine
0.853443 0.130511 mmachine
0.920305 0.076204 mmachine
0.909590 0.080511 mmachine
0.672768 0.287810 mmachine
0.253704 0.595109 mmachine
0.650169 0.317007 mmachine
1.010656 -0.009489 mmachine
0.342500 0.547810 mmachine
0.690569 0.279708 mmachine
0.826724 0.146715 mmachine
0.421538 0.503212 mmachine
0.014124 0.891606 mmachine
0.473273 0.436715 mmachine
0.491795 0.447810 mmachine
0.643304 0.309708 mmachine
0.456667 0.473212 mmachine
0.685000 0.282409 mmachine
0.374811 0.552409 mmachine
0.628440 0.315912 mmachine
0.700930 0.281606 mmachine
0.871818 0.113212 mmachine
0.535545 0.377518 mmachine
0.473738 0.443212 mmachine
0.527890 0.394015 mmachine
0.566442 0.340219 mmachine
0.920305 0.076204 mmachine
0.412473 0.501606 mmachine
0.411000 0.507810 mmachine
0.838534 0.142409 mmachine
0.532778 0.372920 mmachine
0.158077 0.667007 mmachine
0.698173 0.235912 mmachine
0.079038 0.738613 mmachine
0.137000 0.703212 mmachine
0.856250 0.117810 mmachine
0.726100 0.224015 mmachine
0.879919 0.113504 mmachine
0.937923 0.058905 mmachine
0.308250 0.597810 mmachine
0.872823 0.115109 mmachine
0.826529 0.161606 mmachine
0.368846 0.547810 mmachine
0.726100 0.215620 mmachine
0.793158 0.174015 mmachine
0.906466 0.090803 mmachine
0.902713 0.095401 mmachine
0.838534 0.138613 mmachine
0.499346 0.397518 mmachine
0.955814 0.041606 mmachine
0.920305 0.076204 mmachine
0.250430 0.598613 mmachine
0.690756 0.268613 mmachine
0.378381 0.511314 mmachine
0.472832 0.449708 mmachine
0.012342 0.906204 mmachine
0.461188 0.434015 mmachine
0.125977 0.710511 mmachine
0.905593 0.084307 mmachine
0.146786 0.686715 mmachine
0.384112 0.554307 mmachine
0.157471 0.695912 mmachine
0.034250 0.756204 mmachine
0.342500 0.557810 mmachine
0.988197 0.010511 mmachine
0.793730 0.189708 mmachine
0.741560 0.223212 mmachine
0.906466 0.090803 mmachine
0.424700 0.446715 mmachine
0.923953 0.071606 mmachine
0.865263 0.130803 mmachine
0.960079 0.037007 mmachine
0.773796 0.185912 mmachine
0.909766 0.084307 mmachine
0.602800 0.299124 mmachine
0.885865 0.110803 mmachine
0.703186 0.248613 mmachine
0.913333 0.079708 mmachine
0.402065 0.523504 mmachine
0.230899 0.639708 mmachine
0.515321 0.401314 mmachine
0.487627 0.445912 mmachine
0.396916 0.512409 mmachine
0.472414 0.475109 mmachine
0.900648 0.088905 mmachine
0.411000 0.525109 mmachine
0.677789 0.261314 mmachine
0.532778 0.429708 mmachine
0.696810 0.256715 mmachine
0.622727 0.342409 mmachine
0.577549 0.367810 mmachine
0.409588 0.465109 mmachine
0.960079 0.037007 mmachine
0.898720 0.094307 mmachine
0.634050 0.332409 mmachine
0.916929 0.077007 mmachine
0.891587 0.099708 mmachine
0.148913 0.657810 mmachine
0.655726 0.307810 mmachine
0.541628 0.440803 mmachine
0.965738 0.031606 mmachine
0.649569 0.300511 mmachine
0.259189 0.543212 mmachine
0.499647 0.440803 mmachine
0.610168 0.351606 mmachine
0.965738 0.030511 mmachine
0.607661 0.355109 mmachine
0.980163 0.017810 mmachine
0.234857 0.601314 mmachine
0.649569 0.312409 mmachine
0.667130 0.283212 mmachine
0.097857 0.724015 mmachine
0.916846 0.078905 mmachine
0.794370 0.188905 mmachine
0.347612 0.495109 mmachine
0.742083 0.225912 mmachine
0.432632 0.424015 mmachine
0.980163 0.017810 mmachine
0.187671 0.609416 mmachine
0.673390 0.294307 mmachine
0.624912 0.321314 mmachine
0.610168 0.347810 mmachine
0.421538 0.444307 mmachine
0.964480 0.032409 mmachine
0.924206 0.069708 mmachine
0.775929 0.184818 mmachine
0.114167 0.668613 mmachine
0.696048 0.275109 mmachine
0.558960 0.402409 mmachine
0.628852 0.330511 mmachine
0.465534 0.427810 mmachine
0.543276 0.405109 mmachine
0.623740 0.337810 mmachine
0.559417 0.404307 mmachine
0.610168 0.352409 mmachine
0.899062 0.096204 mmachine
0.152222 0.657810 mmachine
0.727434 0.224818 mmachine
0.013838 0.884307 mmachine
0.650750 0.315109 mmachine
0.034538 0.878905 mmachine
0.560455 0.397007 mmachine
0.775929 0.190511 mmachine
0.313143 0.588905 mmachine
0.588760 0.377007 mmachine
0.554793 0.402409 mmachine
0.038774 0.829708 mmachine
0.436593 0.453504 mmachine
0.881473 0.111606 mmachine
0.961210 0.035109 mmachine
0.841417 0.147007 mmachine
0.466703 0.445912 mmachine
0.673190 0.295109 mmachine
0.312152 0.505620 mmachine
0.905593 0.084307 mmachine
0.709464 0.237518 mmachine
0.572909 0.377007 mmachine
0.757105 0.204015 mmachine
0.797295 0.180511 mmachine
0.581604 0.361606 mmachine
0.305922 0.593212 mmachine
0.742083 0.225912 mmachine
0.843077 0.148905 mmachine
0.672982 0.274015 mmachine
0.723984 0.247810 mmachine
0.402202 0.496715 mmachine
0.190278 0.734307 mmachine
0.236636 0.632409 mmachine
0.858968 0.129708 mmachine
0.928065 0.065109 mmachine
0.393130 0.523212 mmachine
0.744331 0.238905 mmachine
0.234188 0.676204 mmachine
0.740242 0.241606 mmachine
0.916767 0.080803 mmachine
0.271532 0.620511 mmachine
0.307865 0.585109 mmachine
0.409720 0.486715 mmachine
0.796512 0.191606 mmachine
0.957886 0.037810 mmachine
0.744052 0.223212 mmachine
0.959000 0.035912 mmachine
0.720431 0.247007 mmachine
0.058298 0.838905 mmachine
0.844833 0.139708 mmachine
0.720431 0.236715 mmachine
0.491132 0.428613 mmachine
0.211727 0.696204 mmachine
0.939752 0.053212 mmachine
0.923481 0.075401 mmachine
0.777881 0.191314 mmachine
0.152222 0.747007 mmachine
0.916846 0.078905 mmachine
0.236207 0.667007 mmachine
0.678829 0.283212 mmachine
0.173053 0.727007 mmachine
0.011610 0.888102 mmachine
0.600877 0.338613 mmachine
0.725983 0.245109 mmachine
0.851061 0.143504 mmachine
0.482037 0.447810 mmachine
0.398545 0.482920 mmachine
0.701440 0.272409 mmachine
0.963644 0.031314 mmachine
0.120440 0.780803 mmachine
0.435909 0.461314 mmachine
0.483529 0.447810 mmachine
0.845547 0.146204 mmachine
0.775271 0.211606 mmachine
0.792031 0.200803 mmachine
0.934574 0.061606 mmachine
0.828372 0.163504 mmachine
0.806532 0.175109 mmachine
0.801321 0.186204 mmachine
0.543063 0.385109 mmachine
0.824228 0.159708 mmachine
0.758595 0.213212 mmachine
0.765225 0.194307 mmachine
0.427339 0.474015 mmachine
0.139537 0.768905 mmachine
0.426509 0.469416 mmachine
0.309739 0.615109 mmachine
0.124545 0.790803 mmachine
0.719831 0.241314 mmachine
0.866953 0.124307 mmachine
0.184423 0.708905 mmachine
0.066829 0.806204 mmachine
0.110484 0.788102 mmachine
0.936167 0.055912 mmachine
0.876800 0.112409 mmachine
0.481641 0.484307 mmachine
0.144211 0.648613 mmachine
0.864672 0.120511 mmachine
0.809545 0.183504 mmachine
0.536087 0.394015 mmachine
0.594528 0.324818 mmachine
0.485433 0.481606 mmachine
0.830984 0.152409 mmachine
0.494098 0.455109 mmachine
0.808525 0.170511 mmachine
0.333718 0.511314 mmachine
0.048929 0.810511 mmachine
0.636071 0.313212 mmachine
0.550446 0.385912 mmachine
0.490917 0.464307 mmachine
0.195714 0.580511 mmachine
0.468376 0.508102 mmachine
0.124545 0.656715 mmachine
0.621574 0.313212 mmachine
0.342500 0.504818 mmachine
0.479500 0.469708 mmachine
0.927717 0.067007 mmachine
0.917107 0.073212 mmachine
0.354045 0.540511 mmachine
0.479500 0.477007 mmachine
0.899062 0.096204 mmachine
0.707459 0.260511 mmachine
0.608889 0.331314 mmachine
0.525167 0.420511 mmachine
0.318605 0.537007 mmachine
0.524174 0.413212 mmachine
0.529580 0.408613 mmachine
0.927717 0.067007 mmachine
0.173662 0.629416 mmachine
0.867667 0.115912 mmachine
0.486860 0.462409 mmachine
0.029149 0.859708 mmachine
0.895769 0.100803 mmachine
0.853615 0.138905 mmachine
0.913333 0.077810 mmachine
0.413585 0.507007 mmachine
0.849612 0.141606 mmachine
0.930763 0.066204 mmachine
0.058925 0.819708 mmachine
0.712400 0.226715 mmachine
0.830630 0.157007 mmachine
0.510636 0.418613 mmachine
0.701983 0.263212 mmachine
0.856250 0.134307 mmachine
0.012124 0.925401 mmachine
0.581947 0.344818 mmachine
0.886471 0.102409 mmachine
0.726696 0.231314 mmachine
0.999426 0.000511 mmachine
0.529580 0.408613 mmachine
0.486860 0.453212 mmachine
0.713782 0.250511 mmachine
0.482869 0.469708 mmachine
0.941875 0.054307 mmachine
0.832538 0.158905 mmachine
0.826183 0.166204 mmachine
0.513750 0.430511 mmachine
0.288421 0.568905 mmachine
0.995391 0.004307 mmachine
0.241765 0.612409 mmachine
0.468083 0.498905 mmachine
0.988197 0.010511 mmachine
0.557699 0.374015 mmachine
0.359798 0.540803 mmachine
0.927717 0.067007 mmachine
0.461630 0.401314 mmachine
0.646226 0.295109 mmachine
0.245566 0.650511 mmachine
0.305922 0.580511 mmachine
0.800177 0.174307 mmachine
0.223673 0.692409 mmachine
0.800923 0.188905 mmachine
0.659630 0.288613 mmachine
0.255424 0.511022 mmachine
0.872741 0.125401 mmachine
0.254884 0.638613 mmachine
0.772821 0.200511 mmachine
0.849612 0.143504 mmachine
1.001597 -0.001387 mmachine
0.920640 0.072409 mmachine
0.456667 0.422117 mmachine
0.591263 0.306715 mmachine
0.316154 0.549416 mmachine
0.967698 0.029708 mmachine
0.133659 0.766204 mmachine
0.276768 0.617007 mmachine
0.324845 0.571606 mmachine
0.114167 0.727007 mmachine
0.271146 0.617810 mmachine
0.952578 0.044307 mmachine
0.867667 0.116204 mmachine
0.582979 0.355912 mmachine
0.802734 0.184307 mmachine
0.015222 0.883504 mmachine
0.784351 0.206204 mmachine
0.566897 0.375912 mmachine
0.849174 0.143504 mmachine
0.920305 0.076204 mmachine
0.046838 0.866204 mmachine
0.784351 0.206204 mmachine
0.513750 0.371314 mmachine
0.749623 0.202409 mmachine
0.685000 0.264015 mmachine
0.843077 0.148905 mmachine
0.149844 0.738905 mmachine
0.672315 0.265109 mmachine
0.447347 0.456715 mmachine
0.811040 0.174307 mmachine
0.941875 0.054307 mmachine
0.854962 0.142701 mmachine
0.047652 0.871606 mmachine
0.800080 0.182409 mmachine
0.763435 0.226204 mmachine
0.518738 0.390511 mmachine
0.621443 0.337007 mmachine
0.764651 0.221606 mmachine
0.775929 0.210803 mmachine
0.808525 0.172409 mmachine
0.879919 0.109708 mmachine
0.655726 0.305109 mmachine
0.738609 0.222409 mmachine
0.945194 0.051606 mmachine
0.805052 0.157810 mmachine
0.813089 0.167810 mmachine
0.164400 0.697810 mmachine
0.167755 0.727007 mmachine
0.948462 0.044015 mmachine
0.382326 0.471314 mmachine
0.672545 0.276715 mmachine
0.052692 0.806204 mmachine
0.752377 0.236204 mmachine
0.826349 0.159708 mmachine
0.902713 0.091606 mmachine
0.887131 0.101606 mmachine
1.003879 -0.003285 mmachine
0.941875 0.054307 mmachine
0.945952 0.049708 mmachine
0.607320 0.335109 mmachine
0.840682 0.153504 mmachine
0.767200 0.212409 mmachine
0.980163 0.017810 mmachine
0.869841 0.121606 mmachine
0.482762 0.429416 mmachine
0.016914 0.913504 mmachine
0.658987 0.250511 mmachine
0.955814 0.041606 mmachine
0.166061 0.671314 mmachine
0.870853 0.121606 mmachine
0.701181 0.277007 mmachine
0.799167 0.175912 mmachine
0.473273 0.427518 mmachine
0.856250 0.134307 mmachine
0.611845 0.305620 mmachine
0.986864 0.011314 mmachine
0.790385 0.198905 mmachine
0.166061 0.660511 mmachine
0.677634 0.261314 mmachine
0.570833 0.364015 mmachine
0.176774 0.644015 mmachine
0.286269 0.503212 mmachine
0.126852 0.644015 mmachine
0.437639 0.468613 mmachine
0.838992 0.151606 mmachine
0.842296 0.155401 mmachine
0.791293 0.194307 mmachine
0.777881 0.202409 mmachine
0.407738 0.474015 mmachine
0.881473 0.111606 mmachine
0.822000 0.170000 mmachine
0.737692 0.232409 mmachine
0.590980 0.316715 mmachine
0.638295 0.289416 mmachine
0.249091 0.528321 mmachine
0.656458 0.271606 mmachine
0.537757 0.384015 mmachine
0.896165 0.100803 mmachine
0.815725 0.176204 mmachine
0.873780 0.117007 mmachine
0.755118 0.227007 mmachine
0.668293 0.260511 mmachine
0.874692 0.118905 mmachine
0.909590 0.080511 mmachine
0.875564 0.120803 mmachine
0.262740 0.550511 mmachine
0.469714 0.415620 mmachine
0.738609 0.221314 mmachine
0.595652 0.299416 mmachine
0.931172 0.064307 mmachine
0.801102 0.173212 mmachine
0.034538 0.864307 mmachine
0.924206 0.069708 mmachine
0.548000 0.359416 mmachine
0.902460 0.091606 mmachine
0.784351 0.206204 mmachine
0.460935 0.442117 mmachine
0.946748 0.047810 mmachine
0.798268 0.187007 mmachine
0.906308 0.088905 mmachine
0.204713 0.617810 mmachine
0.830984 0.152409 mmachine
0.107451 0.647518 mmachine
0.956825 0.039708 mmachine
1.010085 -0.008686 mmachine
0.857642 0.130803 mmachine
0.866953 0.124307 mmachine
0.880714 0.109708 mmachine
0.465800 0.420219 mmachine
0.034538 0.881606 mmachine
0.817581 0.167007 mmachine
0.767672 0.198613 mmachine
0.854962 0.140803 mmachine
0.030444 0.854307 mmachine
0.726696 0.244307 mmachine
0.985439 0.012117 mmachine
0.846504 0.137810 mmachine
0.610273 0.328613 mmachine
0.797295 0.180511 mmachine
0.826529 0.153212 mmachine
0.472976 0.381022 mmachine
0.719831 0.261606 mmachine
0.854786 0.124015 mmachine
0.817581 0.165109 mmachine
0.315221 0.586204 mmachine
0.761111 0.215109 mmachine
0.332524 0.548613 mmachine
0.307290 0.575912 mmachine
0.137000 0.708102 mmachine
0.709035 0.262409 mmachine
0.474231 0.386715 mmachine
0.770625 0.214307 mmachine
0.338817 0.533212 mmachine
0.320638 0.532117 mmachine
0.081386 0.789708 mmachine
0.862155 0.116715 mmachine
0.809055 0.182701 mmachine
0.158077 0.697007 mmachine
0.426222 0.434818 mmachine
0.545340 0.357518 mmachine
0.672768 0.275912 mmachine
0.843077 0.141606 mmachine
0.490183 0.410219 mmachine
0.590980 0.315620 mmachine
0.762339 0.215109 mmachine
0.880714 0.109708 mmachine
0.095581 0.785109 mmachine
0.203649 0.669708 mmachine
0.181324 0.667007 mmachine
0.720309 0.211022 mmachine
0.441444 0.413212 mmachine
0.359798 0.488321 mmachine
0.967798 0.025620 mmachine
0.013301 0.890803 mmachine
0.060441 0.780511 mmachine
0.707833 0.255912 mmachine
0.723984 0.251606 mmachine
0.669070 0.263212 mmachine
0.840420 0.138613 mmachine
0.797295 0.180511 mmachine
0.308922 0.578613 mmachine
0.941875 0.047518 mmachine
0.794370 0.178613 mmachine
0.300095 0.605912 mmachine
0.978571 0.016423 mmachine
0.745280 0.232409 mmachine
0.822000 0.155912 mmachine
0.335213 0.542117 mmachine
0.832960 0.152409 mmachine
0.690957 0.260511 mmachine
0.690957 0.266204 mmachine
0.502752 0.406715 mmachine
0.826349 0.159708 mmachine
0.744331 0.237007 mmachine
0.883140 0.103504 mmachine
0.320093 0.555912 mmachine
0.508454 0.372920 mmachine
0.090472 0.797007 mmachine
0.641802 0.304015 mmachine
0.648172 0.257518 mmachine
0.501518 0.412117 mmachine
0.327164 0.514015 mmachine
0.847542 0.131314 mmachine
0.443235 0.451314 mmachine
0.225824 0.636204 mmachine
0.920469 0.074307 mmachine
0.913333 0.077810 mmachine
0.376750 0.559708 mmachine
0.655851 0.278613 mmachine
0.629082 0.295109 mmachine
0.545463 0.388613 mmachine
0.484224 0.445912 mmachine
0.881565 0.101314 mmachine
0.850726 0.135109 mmachine
0.727434 0.228613 mmachine
0.460410 0.482409 mmachine
0.583267 0.334015 mmachine
0.492136 0.431314 mmachine
0.874958 0.108613 mmachine
0.699574 0.254307 mmachine
0.558148 0.348321 mmachine
0.884567 0.107007 mmachine
0.277468 0.595109 mmachine
0.852205 0.138905 mmachine
0.615102 0.285620 mmachine
0.092212 0.787810 mmachine
0.111512 0.767007 mmachine
0.304444 0.540511 mmachine
0.998475 0.001314 mmachine
0.905785 0.085109 mmachine
0.476017 0.451314 mmachine
0.887760 0.104307 mmachine
0.010458 0.958102 mmachine
0.094950 0.763212 mmachine
0.905968 0.087007 mmachine
0.797091 0.172409 mmachine
0.223023 0.605109 mmachine
0.159302 0.713212 mmachine
0.905593 0.087007 mmachine
0.971880 0.024015 mmachine
0.465800 0.445912 mmachine
0.887760 0.102409 mmachine
0.158077 0.672117 mmachine
0.982035 0.014818 mmachine
0.840682 0.153504 mmachine
0.520093 0.392117 mmachine
0.570833 0.342920 mmachine
0.407297 0.517810 mmachine
0.591263 0.335912 mmachine
0.727434 0.224818 mmachine
0.313143 0.550511 mmachine
0.538214 0.379416 mmachine
0.052692 0.804307 mmachine
0.105385 0.735912 mmachine
0.509204 0.409416 mmachine
0.803103 0.166715 mmachine
0.665429 0.297007 mmachine
0.202963 0.635109 mmachine
0.734320 0.242409 mmachine
0.409425 0.429416 mmachine
0.696417 0.269708 mmachine
0.879083 0.105912 mmachine
0.529580 0.419708 mmachine
0.347324 0.466715 mmachine
0.874958 0.108613 mmachine
0.758595 0.213212 mmachine
0.422660 0.460511 mmachine
0.531224 0.407810 mmachine
0.690480 0.282409 mmachine
0.746260 0.229708 mmachine
0.387174 0.520511 mmachine
0.784351 0.206204 mmachine
0.822000 0.168905 mmachine
0.579187 0.377810 mmachine
0.524953 0.424307 mmachine
0.496961 0.422409 mmachine
0.500577 0.402409 mmachine
0.718145 0.255109 mmachine
0.014124 0.879708 mmachine
0.796512 0.193504 mmachine
0.662167 0.303504 mmachine
0.706746 0.273504 mmachine
0.103788 0.651314 mmachine
0.585470 0.371606 mmachine
0.293571 0.571606 mmachine
0.954107 0.037518 mmachine
0.548000 0.407007 mmachine
0.690480 0.282409 mmachine
0.371042 0.525912 mmachine
0.328800 0.535912 mmachine
0.661379 0.291314 mmachine
0.202131 0.594818 mmachine
0.667130 0.298905 mmachine
0.832960 0.152409 mmachine
0.662167 0.309708 mmachine
0.126852 0.645912 mmachine
0.423455 0.474818 mmachine
0.685000 0.285109 mmachine
0.597179 0.368905 mmachine
0.614138 0.326715 mmachine
0.742083 0.225912 mmachine
0.266883 0.571314 mmachine
0.494722 0.434307 mmachine
0.478208 0.444307 mmachine
0.764651 0.221606 mmachine
0.400976 0.488613 mmachine
0.610168 0.354307 mmachine
0.505437 0.435109 mmachine
0.573761 0.373212 mmachine
0.539016 0.421606 mmachine
0.048353 0.787007 mmachine
0.822000 0.162409 mmachine
0.959000 0.032920 mmachine
0.774836 0.206204 mmachine
0.921207 0.066715 mmachine
0.632308 0.310511 mmachine
0.837222 0.149708 mmachine
0.735122 0.237810 mmachine
0.786066 0.197007 mmachine
0.679339 0.285109 mmachine
0.030110 0.817810 mmachine
1.006283 -0.005182 mmachine
0.928430 0.063212 mmachine
0.249091 0.596715 mmachine
0.703853 0.237518 mmachine
0.868780 0.117810 mmachine
0.126852 0.750511 mmachine
0.307551 0.528321 mmachine
0.708621 0.246715 mmachine
0.428990 0.432920 mmachine
0.254227 0.635109 mmachine
0.356771 0.490219 mmachine
0.603303 0.343212 mmachine
0.924750 0.065912 mmachine
0.131170 0.718613 mmachine
0.936167 0.055912 mmachine
0.648304 0.287518 mmachine
0.555755 0.343723 mmachine
0.058298 0.880803 mmachine
0.898361 0.090511 mmachine
0.894919 0.095109 mmachine
0.829541 0.143504 mmachine
0.409425 0.451314 mmachine
0.877656 0.114307 mmachine
0.875564 0.122701 mmachine
0.704206 0.231022 mmachine
0.054800 0.873504 mmachine
0.614138 0.335912 mmachine
0.216316 0.599416 mmachine
0.805882 0.157007 mmachine
0.625146 0.300511 mmachine
0.814245 0.143723 mmachine
0.114167 0.768905 mmachine
0.605962 0.314818 mmachine
0.596204 0.345912 mmachine
0.558148 0.368613 mmachine
0.508857 0.412409 mmachine
0.522458 0.417810 mmachine
0.655217 0.276715 mmachine
0.342500 0.504015 mmachine
0.913333 0.075912 mmachine
0.536583 0.410511 mmachine
0.543276 0.400511 mmachine
0.010873 0.948102 mmachine
0.691284 0.245620 mmachine
0.077547 0.828905 mmachine
0.659151 0.282117 mmachine
0.709909 0.232920 mmachine
0.053725 0.854307 mmachine
0.715310 0.234818 mmachine
0.845319 0.127810 mmachine
0.909680 0.086204 mmachine
0.717009 0.221022 mmachine
0.571942 0.357810 mmachine
0.214062 0.626715 mmachine
0.565596 0.347518 mmachine
0.982035 0.014818 mmachine
0.894463 0.097007 mmachine
0.690855 0.264015 mmachine
0.214062 0.650511 mmachine
0.393241 0.529708 mmachine
0.905785 0.083212 mmachine
0.368280 0.489416 mmachine
0.839677 0.147007 mmachine
0.559184 0.369708 mmachine
0.921008 0.068613 mmachine
0.844662 0.150803 mmachine
0.856250 0.134307 mmachine
0.178696 0.553212 mmachine
0.505437 0.385109 mmachine
0.757105 0.202117 mmachine
0.434059 0.463212 mmachine
0.400088 0.520511 mmachine
0.031136 0.744015 mmachine
0.816972 0.152117 mmachine
0.755862 0.208613 mmachine
0.076111 0.621314 mmachine
0.315100 0.585109 mmachine
0.425811 0.449416 mmachine
0.753500 0.217810 mmachine
0.010301 0.965401 mmachine
0.626949 0.329708 mmachine
0.626286 0.316204 mmachine
0.721053 0.238613 mmachine
0.872823 0.115109 mmachine
0.909590 0.080511 mmachine
0.782857 0.210803 mmachine
0.844833 0.146204 mmachine
0.883871 0.105109 mmachine
0.661780 0.300511 mmachine
0.476522 0.420511 mmachine
0.600190 0.314015 mmachine
0.582979 0.335912 mmachine
0.877656 0.114307 mmachine
0.518738 0.366423 mmachine
0.372283 0.501314 mmachine
0.389012 0.457810 mmachine
0.585104 0.341314 mmachine
0.891057 0.097810 mmachine
0.832538 0.160803 mmachine
0.274000 0.545912 mmachine
0.627383 0.318613 mmachine
0.178696 0.525109 mmachine
0.696417 0.267810 mmachine
0.713306 0.253212 mmachine
0.762435 0.212409 mmachine
0.207576 0.597810 mmachine
0.940424 0.051314 mmachine
0.553269 0.345620 mmachine
0.755862 0.213212 mmachine
0.396579 0.510511 mmachine
0.484343 0.435912 mmachine
0.342500 0.491606 mmachine
1.003036 -0.002482 mmachine
0.638559 0.317810 mmachine
0.795089 0.177007 mmachine
0.611607 0.335912 mmachine
0.865840 0.124307 mmachine
0.725983 0.235912 mmachine
0.350465 0.490219 mmachine
0.530721 0.402409 mmachine
0.824228 0.159708 mmachine
0.626949 0.327810 mmachine
0.057083 0.809708 mmachine
0.545678 0.408905 mmachine
0.128437 0.592920 mmachine
0.859153 0.123212 mmachine
0.719250 0.249708 mmachine
0.595652 0.348613 mmachine
0.757105 0.212409 mmachine
0.765225 0.202409 mmachine
0.714274 0.259708 mmachine
0.240103 0.597518 mmachine
0.040294 0.817007 mmachine
0.203649 0.614015 mmachine
0.605083 0.350511 mmachine
0.578707 0.370511 mmachine
0.603729 0.345109 mmachine
0.881565 0.099416 mmachine
0.824322 0.151314 mmachine
0.921207 0.066715 mmachine
0.010301 0.965401 mmachine
0.598544 0.322117 mmachine
0.308922 0.550219 mmachine
0.647636 0.287518 mmachine
0.569823 0.358613 mmachine
0.391429 0.489416 mmachine
0.597179 0.354307 mmachine
0.975045 0.020219 mmachine
0.636930 0.310511 mmachine
0.644706 0.311606 mmachine
0.508857 0.408905 mmachine
0.347067 0.421314 mmachine
0.791293 0.180511 mmachine
0.987387 0.010219 mmachine
0.564118 0.378613 mmachine
0.163095 0.627810 mmachine
0.109600 0.694015 mmachine
0.888359 0.104307 mmachine
0.532778 0.405109 mmachine
0.404262 0.443212 mmachine
0.740242 0.235109 mmachine
0.300732 0.512117 mmachine
0.696417 0.267007 mmachine
0.829211 0.142117 mmachine
0.828908 0.152409 mmachine
0.487404 0.415109 mmachine
0.709464 0.254307 mmachine
0.282059 0.535912 mmachine
0.595164 0.365109 mmachine
0.697685 0.265109 mmachine
0.878205 0.105912 mmachine
0.714274 0.250511 mmachine
0.868780 0.117810 mmachine
0.798268 0.187007 mmachine
0.817581 0.165109 mmachine
0.744052 0.232409 mmachine
0.738609 0.223212 mmachine
0.894463 0.093212 mmachine
0.095581 0.772409 mmachine
0.961635 0.030219 mmachine
0.556562 0.370511 mmachine
0.568898 0.382409 mmachine
0.223370 0.606715 mmachine
0.666147 0.302409 mmachine
0.781240 0.193212 mmachine
0.758595 0.215109 mmachine
0.452696 0.464015 mmachine
0.185521 0.702409 mmachine
0.526923 0.405109 mmachine
0.701983 0.263212 mmachine
0.065238 0.742409 mmachine
0.583934 0.381606 mmachine
0.158077 0.723212 mmachine
0.901917 0.089708 mmachine
0.603303 0.354307 mmachine
0.372099 0.517007 mmachine
0.610273 0.341606 mmachine
0.717619 0.261606 mmachine
0.752977 0.236204 mmachine
0.050741 0.813504 mmachine
0.597179 0.357007 mmachine
0.763607 0.210511 mmachine
0.576842 0.358613 mmachine
0.711969 0.267007 mmachine
0.775271 0.213504 mmachine
0.562051 0.387007 mmachine
0.763607 0.218905 mmachine
0.837222 0.149708 mmachine
0.555086 0.383212 mmachine
0.540096 0.417007 mmachine
0.581604 0.353212 mmachine
0.555405 0.364818 mmachine
0.737692 0.230511 mmachine
1.005505 -0.004380 mmachine
0.606195 0.334015 mmachine
0.928430 0.063212 mmachine
0.261685 0.531314 mmachine
0.283448 0.545912 mmachine
0.191800 0.673212 mmachine
0.858968 0.129708 mmachine
0.169485 0.703212 mmachine
0.029783 0.801606 mmachine
0.856250 0.117518 mmachine
0.311364 0.499416 mmachine
0.112295 0.774307 mmachine
0.554793 0.393212 mmachine
0.837222 0.151606 mmachine
0.940424 0.051314 mmachine
0.685000 0.277810 mmachine
0.199273 0.678613 mmachine
0.775929 0.196204 mmachine
0.817581 0.165109 mmachine
0.957788 0.034818 mmachine
0.806532 0.175109 mmachine
0.753500 0.217810 mmachine
0.210769 0.638613 mmachine
0.854880 0.132409 mmachine
0.897586 0.086715 mmachine
0.975045 0.020219 mmachine
0.706746 0.269708 mmachine
0.072105 0.759708 mmachine
0.604412 0.318102 mmachine
0.583519 0.364307 mmachine
0.525982 0.410511 mmachine
0.874958 0.112409 mmachine
0.742083 0.227810 mmachine
0.244158 0.616715 mmachine
0.848095 0.139708 mmachine
0.807132 0.181606 mmachine
0.204043 0.627518 mmachine
0.581604 0.369708 mmachine
0.502911 0.407810 mmachine
0.456667 0.457810 mmachine
0.301099 0.574307 mmachine
0.435176 0.437007 mmachine
0.877656 0.114307 mmachine
0.901917 0.085912 mmachine
0.092568 0.734307 mmachine
0.882373 0.101314 mmachine
0.784530 0.192409 mmachine
0.722364 0.237007 mmachine
0.685000 0.248321 mmachine
0.968448 0.026715 mmachine
0.623839 0.314015 mmachine
0.623960 0.311314 mmachine
0.566442 0.360511 mmachine
0.555755 0.375109 mmachine
0.794370 0.178613 mmachine
0.293571 0.546715 mmachine
0.452477 0.472409 mmachine
0.824425 0.144818 mmachine
0.296598 0.575912 mmachine
0.324845 0.543212 mmachine
0.960171 0.034015 mmachine
0.036372 0.835109 mmachine
0.162542 0.677810 mmachine
0.794370 0.185109 mmachine
0.737692 0.224015 mmachine
0.422660 0.461314 mmachine
0.550342 0.393212 mmachine
0.537757 0.372117 mmachine
0.245373 0.583212 mmachine
0.573761 0.365912 mmachine
0.711969 0.267007 mmachine
0.297826 0.566715 mmachine
0.328028 0.484015 mmachine
0.909496 0.078613 mmachine
0.883871 0.107007 mmachine
0.376078 0.505109 mmachine
0.431296 0.499708 mmachine
0.235469 0.620511 mmachine
0.998692 0.001022 mmachine
0.983909 0.012920 mmachine
0.749623 0.193723 mmachine
0.685000 0.252920 mmachine
0.470505 0.447810 mmachine
0.863445 0.120511 mmachine
0.805175 0.162117 mmachine
0.382019 0.510511 mmachine
0.691650 0.235620 mmachine
0.639333 0.285620 mmachine
0.083030 0.756204 mmachine
0.959000 0.035912 mmachine
0.815207 0.163212 mmachine
0.022097 0.925401 mmachine
0.755421 0.223504 mmachine
0.367216 0.509416 mmachine
0.999730 0.000219 mmachine
0.859153 0.123212 mmachine
0.182667 0.670511 mmachine
0.782857 0.191606 mmachine
0.756762 0.208613 mmachine
0.018767 0.894307 mmachine
0.258778 0.605109 mmachine
0.051698 0.727810 mmachine
0.383600 0.515912 mmachine
0.419640 0.490511 mmachine
0.887131 0.102409 mmachine
0.276768 0.560511 mmachine
0.715856 0.230219 mmachine
0.819843 0.167007 mmachine
0.665049 0.262920 mmachine
0.830630 0.158905 mmachine
0.739558 0.214818 mmachine
0.956638 0.036715 mmachine
0.944828 0.046715 mmachine
0.563364 0.373212 mmachine
0.309355 0.578905 mmachine
0.100735 0.715109 mmachine
0.209529 0.627810 mmachine
0.435327 0.480511 mmachine
0.848095 0.139708 mmachine
0.531224 0.337226 mmachine
0.528021 0.367810 mmachine
0.828629 0.157007 mmachine
0.897586 0.088613 mmachine
0.483529 0.415912 mmachine
0.845547 0.144307 mmachine
0.630200 0.274526 mmachine
0.737692 0.224015 mmachine
0.411000 0.496715 mmachine
0.960171 0.034015 mmachine
0.883871 0.105109 mmachine
0.245566 0.606204 mmachine
0.830630 0.157007 mmachine
0.461058 0.445912 mmachine
0.603303 0.315620 mmachine
0.413585 0.493212 mmachine
0.521905 0.391314 mmachine
0.901917 0.085912 mmachine
0.522577 0.375620 mmachine
0.887131 0.102409 mmachine
0.909590 0.080511 mmachine
0.249091 0.597518 mmachine
0.730667 0.251606 mmachine
0.787480 0.197007 mmachine
0.792562 0.185109 mmachine
0.808525 0.170511 mmachine
0.645481 0.294015 mmachine
0.782857 0.206204 mmachine
0.901917 0.085912 mmachine
0.520600 0.370219 mmachine
0.576842 0.363212 mmachine
0.199792 0.630511 mmachine
0.195714 0.635109 mmachine
0.068500 0.675912 mmachine
0.255196 0.596715 mmachine
0.285417 0.579708 mmachine
0.948462 0.044015 mmachine
0.793730 0.189708 mmachine
0.018267 0.782409 mmachine
0.775271 0.211606 mmachine
0.180263 0.600219 mmachine
0.585364 0.337518 mmachine
0.536087 0.355620 mmachine
0.685000 0.257518 mmachine
0.177294 0.679708 mmachine
0.776693 0.207007 mmachine
0.953043 0.039416 mmachine
0.148554 0.705109 mmachine
0.124545 0.734307 mmachine
0.901624 0.084015 mmachine
0.847099 0.146204 mmachine
0.863445 0.118613 mmachine
0.532778 0.399708 mmachine
0.735950 0.233212 mmachine
0.158077 0.752701 mmachine
0.608889 0.340511 mmachine
0.036053 0.797007 mmachine
0.843920 0.142409 mmachine
0.076111 0.733504 mmachine
0.592119 0.360511 mmachine
0.355185 0.534015 mmachine
0.701440 0.274307 mmachine
0.433367 0.492409 mmachine
0.717009 0.241314 mmachine
0.481351 0.448905 mmachine
0.921008 0.068613 mmachine
0.632308 0.318613 mmachine
0.304444 0.580511 mmachine
0.369900 0.495912 mmachine
0.771345 0.202409 mmachine
0.765906 0.217007 mmachine
0.197596 0.684307 mmachine
0.359798 0.526715 mmachine
0.052692 0.777810 mmachine
0.748319 0.219708 mmachine
0.828629 0.158905 mmachine
0.381340 0.511314 mmachine
0.540789 0.405109 mmachine
0.062273 0.721314 mmachine
0.995189 0.003723 mmachine
0.667436 0.299708 mmachine
0.627917 0.330511 mmachine
0.503908 0.429708 mmachine
0.891057 0.097810 mmachine
0.560455 0.370511 mmachine
0.810087 0.164307 mmachine
0.247590 0.658905 mmachine
0.577438 0.377810 mmachine
0.813089 0.169708 mmachine
0.291759 0.598613 mmachine
0.507407 0.422409 mmachine
0.391429 0.526204 mmachine
0.754031 0.231606 mmachine
0.633193 0.318613 mmachine
0.195714 0.693504 mmachine
0.374811 0.556204 mmachine
0.805267 0.188102 mmachine
0.405043 0.505109 mmachine
0.561700 0.383212 mmachine
0.326190 0.558613 mmachine
0.685000 0.287007 mmachine
0.879919 0.107810 mmachine
0.301864 0.553212 mmachine
0.772182 0.188613 mmachine
0.314220 0.597810 mmachine
0.660965 0.309708 mmachine
0.707459 0.261606 mmachine
0.736807 0.230803 mmachine
0.846504 0.137810 mmachine
0.533579 0.378613 mmachine
0.908812 0.067226 mmachine
0.540789 0.383212 mmachine
0.980632 0.013431 mmachine
0.841228 0.132117 mmachine
0.662167 0.300511 mmachine
0.553535 0.357810 mmachine
0.171250 0.654818 mmachine
0.614579 0.322409 mmachine
0.904717 0.073723 mmachine
0.032619 0.893504 mmachine
0.747273 0.225109 mmachine
0.391429 0.502409 mmachine
0.587143 0.342117 mmachine
0.052692 0.880803 mmachine
0.679145 0.274015 mmachine
0.155094 0.725109 mmachine
0.460504 0.482409 mmachine
0.553269 0.362117 mmachine
0.991064 0.006131 mmachine
0.261685 0.565109 mmachine
0.208101 0.645109 mmachine
0.048929 0.893504 mmachine
0.439434 0.478613 mmachine
0.487627 0.457810 mmachine
0.307865 0.544015 mmachine
0.615872 0.335109 mmachine
0.422523 0.505109 mmachine
0.641802 0.331606 mmachine
0.162772 0.703212 mmachine
0.472414 0.460511 mmachine
0.641009 0.294818 mmachine
0.588860 0.355109 mmachine
0.055918 0.898102 mmachine
0.446047 0.458905 mmachine
0.076111 0.824307 mmachine
0.767672 0.196715 mmachine
0.895248 0.077226 mmachine
0.571826 0.364015 mmachine
0.444957 0.483212 mmachine
0.702564 0.254015 mmachine
0.984687 0.010730 mmachine
0.628440 0.319708 mmachine
0.696417 0.265912 mmachine
0.744052 0.216715 mmachine
0.482037 0.451606 mmachine
0.936633 0.045328 mmachine
0.707833 0.255912 mmachine
0.093107 0.821606 mmachine
0.690661 0.273212 mmachine
0.763805 0.194818 mmachine
0.166449 0.678613 mmachine
0.569823 0.357810 mmachine
0.715310 0.236715 mmachine
0.098866 0.804307 mmachine
0.946289 0.038029 mmachine
0.428870 0.505109 mmachine
0.430571 0.460511 mmachine
0.643061 0.275620 mmachine
0.941130 0.049416 mmachine
0.456667 0.436715 mmachine
0.126184 0.623212 mmachine
0.849174 0.133212 mmachine
0.335510 0.548613 mmachine
0.909496 0.078613 mmachine
0.808952 0.148321 mmachine
0.024035 0.864307 mmachine
0.379196 0.512409 mmachine
0.777212 0.171022 mmachine
0.583739 0.349416 mmachine
0.121392 0.695109 mmachine
0.342500 0.541314 mmachine
0.966339 0.027518 mmachine
0.354732 0.548613 mmachine
0.789910 0.170219 mmachine
0.425631 0.468613 mmachine
0.835932 0.141314 mmachine
0.698173 0.237518 mmachine
0.545575 0.395109 mmachine
0.394955 0.508613 mmachine
0.991064 0.006131 mmachine
0.702564 0.254015 mmachine
0.881565 0.099416 mmachine
0.448131 0.459416 mmachine
0.441935 0.467007 mmachine
0.510636 0.408613 mmachine
0.448584 0.475912 mmachine
0.806636 0.154015 mmachine
0.057083 0.785912 mmachine
0.656458 0.268321 mmachine
0.240676 0.634307 mmachine
0.634526 0.304015 mmachine
0.396579 0.542409 mmachine
0.112824 0.672409 mmachine
0.447885 0.465109 mmachine
0.409720 0.532409 mmachine
0.827170 0.138613 mmachine
0.413585 0.482117 mmachine
0.756354 0.190511 mmachine
0.380556 0.504818 mmachine
0.342500 0.576204 mmachine
0.460935 0.444015 mmachine
0.784530 0.184015 mmachine
0.029783 0.835109 mmachine
0.369304 0.538613 mmachine
0.057083 0.793212 mmachine
0.706186 0.253212 mmachine
0.486542 0.437810 mmachine
0.582250 0.365912 mmachine
0.641802 0.294818 mmachine
0.761111 0.219708 mmachine
0.518738 0.409708 mmachine
0.734320 0.242409 mmachine
0.743411 0.241606 mmachine
0.133194 0.666715 mmachine
0.596204 0.347810 mmachine
0.748319 0.229708 mmachine
0.762339 0.215109 mmachine
0.423711 0.442920 mmachine
0.013173 0.908102 mmachine
0.798174 0.171314 mmachine
0.666147 0.289708 mmachine
0.605962 0.319416 mmachine
0.443235 0.455109 mmachine
0.084123 0.774307 mmachine
0.746260 0.227810 mmachine
0.558148 0.363212 mmachine
1.003762 -0.002774 mmachine
0.926019 0.058321 mmachine
0.076822 0.808905 mmachine
0.224182 0.665109 mmachine
0.241765 0.619416 mmachine
0.634259 0.306204 mmachine
0.640187 0.301314 mmachine
0.798174 0.169416 mmachine
0.241019 0.610219 mmachine
0.731441 0.237007 mmachine
0.224182 0.638613 mmachine
0.666814 0.288613 mmachine
0.665429 0.273212 mmachine
0.851622 0.122117 mmachine
0.258778 0.591314 mmachine
0.719250 0.247810 mmachine
0.691062 0.272409 mmachine
0.524681 0.381314 mmachine
0.072872 0.807007 mmachine
0.753500 0.219708 mmachine
0.237115 0.625912 mmachine
0.571826 0.364015 mmachine
0.654690 0.301606 mmachine
0.377246 0.466715 mmachine
0.771345 0.198613 mmachine
0.226117 0.640511 mmachine
0.039143 0.810511 mmachine
0.731441 0.231314 mmachine
0.793832 0.166715 mmachine
0.558641 0.380511 mmachine
0.624912 0.321314 mmachine
0.103118 0.751606 mmachine
0.228333 0.636715 mmachine
0.259579 0.564818 mmachine
0.771345 0.198613 mmachine
0.878868 0.093723 mmachine
0.054257 0.812409 mmachine
0.537757 0.367518 mmachine
0.370706 0.473212 mmachine
0.205500 0.596715 mmachine
0.774836 0.200511 mmachine
0.842110 0.129416 mmachine
0.777881 0.191314 mmachine
0.137000 0.725912 mmachine
0.934091 0.052920 mmachine
0.435909 0.373431 mmachine
0.678829 0.275912 mmachine
0.717109 0.264307 mmachine
0.582644 0.325109 mmachine
0.173053 0.645912 mmachine
0.389012 0.441022 mmachine
0.767672 0.196715 mmachine
0.696230 0.270511 mmachine
0.720431 0.238613 mmachine
0.745088 0.214015 mmachine
0.177922 0.630511 mmachine
0.575400 0.345109 mmachine
0.899902 0.074526 mmachine
0.930566 0.053723 mmachine
0.761111 0.190511 mmachine
0.856250 0.125912 mmachine
0.777881 0.193212 mmachine
0.786066 0.190511 mmachine
0.632308 0.280219 mmachine
0.178696 0.655912 mmachine
0.862593 0.108321 mmachine
0.963069 0.027226 mmachine
0.129245 0.738613 mmachine
0.786066 0.190511 mmachine
0.369438 0.505912 mmachine
0.986400 0.009927 mmachine
0.936633 0.045328 mmachine
0.462838 0.357007 mmachine
0.573488 0.317518 mmachine
0.805882 0.172409 mmachine
0.036533 0.819708 mmachine
0.781140 0.184015 mmachine
0.060889 0.763212 mmachine
0.621574 0.320511 mmachine
0.736807 0.230511 mmachine
0.789492 0.187810 mmachine
0.580235 0.327518 mmachine
0.937368 0.052117 mmachine
0.105385 0.767810 mmachine
0.786261 0.179416 mmachine
0.685000 0.274307 mmachine
0.012124 0.913504 mmachine
0.316154 0.501022 mmachine
0.062989 0.840803 mmachine
0.535545 0.391314 mmachine
0.667130 0.293212 mmachine
0.351927 0.547810 mmachine
0.648947 0.305912 mmachine
0.904466 0.071825 mmachine
0.650169 0.311606 mmachine
0.714274 0.244015 mmachine
0.488435 0.434015 mmachine
0.786066 0.190511 mmachine
0.456667 0.470511 mmachine
0.116596 0.771606 mmachine
0.550686 0.380511 mmachine
0.381217 0.545109 mmachine
0.494722 0.447007 mmachine
0.201471 0.682409 mmachine
0.105385 0.771606 mmachine
0.021406 0.840803 mmachine
0.476017 0.453212 mmachine
0.214902 0.677007 mmachine
0.432632 0.458613 mmachine
0.582520 0.391606 mmachine
0.829211 0.144015 mmachine
0.583519 0.353212 mmachine
0.345378 0.594307 mmachine
0.461188 0.453212 mmachine
0.727434 0.233212 mmachine
0.282474 0.612409 mmachine
0.349216 0.507518 mmachine
0.601776 0.328905 mmachine
0.235699 0.642409 mmachine
0.180943 0.697810 mmachine
0.603729 0.359708 mmachine
0.873966 0.108613 mmachine
0.690569 0.277810 mmachine
0.077841 0.808102 mmachine
0.896262 0.082117 mmachine
0.209529 0.652409 mmachine
0.703186 0.252409 mmachine
0.793832 0.167518 mmachine
0.513750 0.415109 mmachine
0.604412 0.330511 mmachine
0.376078 0.534307 mmachine
0.690957 0.259416 mmachine
0.124545 0.764307 mmachine
0.050741 0.801606 mmachine
0.714783 0.239416 mmachine
0.527890 0.393212 mmachine
0.769123 0.192117 mmachine
0.745088 0.222409 mmachine
0.672982 0.277810 mmachine
0.775929 0.187810 mmachine
0.702564 0.254015 mmachine
0.101481 0.801606 mmachine
0.865943 0.103723 mmachine
0.330268 0.575912 mmachine
0.614138 0.337810 mmachine
0.482762 0.410219 mmachine
0.011322 0.889708 mmachine
0.304444 0.537518 mmachine
0.232900 0.653212 mmachine
0.961915 0.026131 mmachine
0.665429 0.267518 mmachine
0.664242 0.293212 mmachine
0.439908 0.464015 mmachine
0.161176 0.690511 mmachine
0.550561 0.383212 mmachine
0.854786 0.124015 mmachine
0.279320 0.585109 mmachine
0.642187 0.263723 mmachine
0.909182 0.074818 mmachine
0.488317 0.454307 mmachine
0.926381 0.056715 mmachine
0.299687 0.560219 mmachine
0.400976 0.494307 mmachine
0.776333 0.195912 mmachine
0.592788 0.322920 mmachine
0.260952 0.609416 mmachine
0.856250 0.106423 mmachine
0.909065 0.071022 mmachine
0.074054 0.729708 mmachine
0.963069 0.027226 mmachine
0.955229 0.035620 mmachine
0.133194 0.705109 mmachine
0.249091 0.645109 mmachine
0.600190 0.331314 mmachine
0.604412 0.309416 mmachine
0.173968 0.690511 mmachine
0.749402 0.220511 mmachine
0.097857 0.709708 mmachine
0.048070 0.741314 mmachine
0.228333 0.642409 mmachine
0.548000 0.388613 mmachine
0.691062 0.254818 mmachine
0.553269 0.350219 mmachine
0.322353 0.522920 mmachine
0.856250 0.117518 mmachine
0.781140 0.188613 mmachine
1.010202 -0.007372 mmachine
0.460818 0.439416 mmachine
0.291759 0.569416 mmachine
0.345960 0.533212 mmachine
0.568679 0.347518 mmachine
0.598544 0.325912 mmachine
0.271532 0.608613 mmachine
0.678829 0.287810 mmachine
0.632308 0.267226 mmachine
0.555405 0.370511 mmachine
0.271532 0.619708 mmachine
0.653578 0.300511 mmachine
0.802252 0.168613 mmachine
0.443981 0.474307 mmachine
0.798174 0.169416 mmachine
0.563468 0.401606 mmachine
0.734818 0.224015 mmachine
0.700687 0.286204 mmachine
0.745088 0.215912 mmachine
0.557288 0.395109 mmachine
0.042812 0.854307 mmachine
0.501518 0.407518 mmachine
0.055354 0.824307 mmachine
0.812301 0.156715 mmachine
0.620377 0.341606 mmachine
0.892385 0.085620 mmachine
0.724628 0.243212 mmachine
0.849907 0.120219 mmachine
0.672545 0.276715 mmachine
0.451477 0.457007 mmachine
0.655726 0.303212 mmachine
0.479500 0.437007 mmachine
0.569823 0.373212 mmachine
0.534952 0.427007 mmachine
0.435909 0.476715 mmachine
0.448992 0.497007 mmachine
0.641802 0.292117 mmachine
0.691524 0.251314 mmachine
0.415893 0.502409 mmachine
0.205500 0.625912 mmachine
0.247590 0.605109 mmachine
0.353093 0.543212 mmachine
0.550686 0.395109 mmachine
0.104051 0.733212 mmachine
0.588760 0.367810 mmachine
0.523496 0.427810 mmachine
0.735950 0.233212 mmachine
0.034250 0.876204 mmachine
0.868482 0.107518 mmachine
0.698431 0.261606 mmachine
0.621681 0.339708 mmachine
0.750238 0.231606 mmachine
0.660965 0.302409 mmachine
0.251954 0.567810 mmachine
0.747273 0.223212 mmachine
0.247590 0.543723 mmachine
0.017342 0.888905 mmachine
0.604775 0.339708 mmachine
0.486542 0.431314 mmachine
0.667436 0.299708 mmachine
0.269848 0.614307 mmachine
0.253704 0.532409 mmachine
0.400660 0.505912 mmachine
0.114167 0.689416 mmachine
0.154677 0.642117 mmachine
0.877864 0.093723 mmachine
0.696230 0.274307 mmachine
0.745088 0.212117 mmachine
0.764917 0.207810 mmachine
0.146133 0.673212 mmachine
0.679244 0.297007 mmachine
0.622727 0.318613 mmachine
0.729194 0.245109 mmachine
0.618319 0.335109 mmachine
0.550561 0.380511 mmachine
0.642566 0.305109 mmachine
0.255196 0.587518 mmachine
0.102750 0.711314 mmachine
0.618710 0.349708 mmachine
0.486542 0.434015 mmachine
0.513750 0.427007 mmachine
0.723984 0.247810 mmachine
0.633193 0.334307 mmachine
0.803884 0.173212 mmachine
0.647636 0.285109 mmachine
0.585364 0.346715 mmachine
0.301099 0.545620 mmachine
0.270814 0.552117 mmachine
0.607453 0.342409 mmachine
0.548000 0.394307 mmachine
0.062273 0.805109 mmachine
0.087182 0.754015 mmachine
0.405211 0.435912 mmachine
0.104381 0.735912 mmachine
0.814245 0.143723 mmachine
0.562679 0.389708 mmachine
0.351757 0.466715 mmachine
0.610168 0.349708 mmachine
0.621681 0.333212 mmachine
0.241765 0.572117 mmachine
0.685000 0.282409 mmachine
0.047241 0.775912 mmachine
0.555405 0.385109 mmachine
0.562679 0.369708 mmachine
0.791293 0.176715 mmachine
0.749402 0.215912 mmachine
0.865943 0.103723 mmachine
0.018767 0.873504 mmachine
0.660965 0.304307 mmachine
0.636930 0.320511 mmachine
0.103396 0.737810 mmachine
0.580880 0.382409 mmachine
0.738609 0.219416 mmachine
0.626949 0.325912 mmachine
0.288421 0.584307 mmachine
0.587143 0.365109 mmachine
0.448793 0.386715 mmachine
0.537040 0.427007 mmachine
0.557288 0.390511 mmachine
0.762435 0.205912 mmachine
0.264659 0.599708 mmachine
0.838534 0.136715 mmachine
0.865263 0.112117 mmachine
0.057083 0.883504 mmachine
0.798174 0.169416 mmachine
0.751290 0.225109 mmachine
0.412473 0.465912 mmachine
0.580090 0.360511 mmachine
0.654144 0.295912 mmachine
0.595652 0.350511 mmachine
0.437234 0.480511 mmachine
0.954848 0.032628 mmachine
0.507407 0.399416 mmachine
0.887238 0.088321 mmachine
0.594071 0.348613 mmachine
0.291125 0.572117 mmachine
0.854786 0.124015 mmachine
0.094483 0.843504 mmachine
0.885657 0.085620 mmachine
0.217030 0.643212 mmachine
0.055242 0.895401 mmachine
0.534068 0.401314 mmachine
0.708621 0.252409 mmachine
0.619135 0.315912 mmachine
0.740541 0.216715 mmachine
0.221414 0.630511 mmachine
0.930566 0.053723 mmachine
0.896727 0.082920 mmachine
0.200488 0.658613 mmachine
0.212816 0.616715 mmachine
0.421538 0.478613 mmachine
0.504737 0.416715 mmachine
0.808952 0.165912 mmachine
0.639333 0.295109 mmachine
0.844141 0.112628 mmachine
0.448131 0.449416 mmachine
0.326789 0.563212 mmachine
0.557699 0.378613 mmachine
0.537255 0.382409 mmachine
0.643304 0.308613 mmachine
0.010224 0.968102 mmachine
0.054800 0.890803 mmachine
0.569823 0.363212 mmachine
0.469009 0.455912 mmachine
0.126852 0.750511 mmachine
0.604775 0.328613 mmachine
0.769123 0.194015 mmachine
0.797091 0.173212 mmachine
0.087982 0.829708 mmachine
0.059052 0.858905 mmachine
0.672315 0.287810 mmachine
0.848673 0.124818 mmachine
0.666147 0.272117 mmachine
0.799167 0.164818 mmachine
0.540789 0.386715 mmachine
0.619135 0.306715 mmachine
0.854679 0.115620 mmachine
0.578707 0.365912 mmachine
0.303097 0.607007 mmachine
0.367870 0.555109 mmachine
0.706406 0.274307 mmachine
0.740242 0.235109 mmachine
0.065238 0.785109 mmachine
0.269316 0.655109 mmachine
0.492136 0.412409 mmachine
0.723984 0.249708 mmachine
0.487404 0.425109 mmachine
0.380556 0.537007 mmachine
0.323113 0.587007 mmachine
0.200112 0.660511 mmachine
0.685000 0.293504 mmachine
0.032619 0.788905 mmachine
0.673952 0.301606 mmachine
0.339109 0.541314 mmachine
0.230899 0.635912 mmachine
0.991064 0.006131 mmachine
0.877864 0.091825 mmachine
0.814595 0.152117 mmachine
0.419388 0.490511 mmachine
0.706406 0.274307 mmachine
0.628440 0.308102 mmachine
0.851622 0.120219 mmachine
0.970417 0.020730 mmachine
0.540096 0.394307 mmachine
0.776333 0.195912 mmachine
0.836549 0.134818 mmachine
0.578707 0.370511 mmachine
0.252718 0.635912 mmachine
0.836549 0.134818 mmachine
0.296216 0.612409 mmachine
0.320093 0.602409 mmachine
0.465283 0.429416 mmachine
0.332897 0.587810 mmachine
0.498182 0.401606 mmachine
0.618319 0.337810 mmachine
0.722756 0.257007 mmachine
0.309739 0.617007 mmachine
0.974536 0.018029 mmachine
0.091333 0.781606 mmachine
0.339109 0.565109 mmachine
0.169136 0.674307 mmachine
0.935941 0.047226 mmachine
0.134314 0.700511 mmachine
0.096479 0.758905 mmachine
0.320093 0.558613 mmachine
0.754661 0.211314 mmachine
0.796239 0.174015 mmachine
0.030444 0.798905 mmachine
0.717009 0.232409 mmachine
0.207576 0.677007 mmachine
0.659151 0.292409 mmachine
0.150549 0.684307 mmachine
0.740242 0.235109 mmachine
1.001720 -0.001168 mmachine
0.433248 0.492409 mmachine
0.472414 0.455912 mmachine
0.572909 0.354015 mmachine
0.967935 0.021533 mmachine
0.433367 0.499708 mmachine
0.069192 0.792409 mmachine
0.171250 0.693212 mmachine
0.513750 0.422409 mmachine
0.122079 0.757007 mmachine
0.023826 0.915401 mmachine
0.660965 0.286715 mmachine
0.464821 0.463212 mmachine
0.279892 0.585109 mmachine
0.062844 0.814307 mmachine
0.156571 0.732409 mmachine
0.299687 0.561314 mmachine
0.172913 0.712409 mmachine
0.737692 0.230511 mmachine
0.553028 0.362117 mmachine
0.464407 0.467810 mmachine
0.490183 0.406715 mmachine
0.286744 0.557007 mmachine
0.191505 0.694307 mmachine
0.184423 0.671314 mmachine
0.507845 0.427810 mmachine
0.994881 0.003139 mmachine
0.145487 0.749708 mmachine
0.424700 0.509708 mmachine
0.614579 0.305620 mmachine
0.732475 0.197226 mmachine
0.597553 0.314015 mmachine
0.656694 0.317007 mmachine
0.019855 0.928102 mmachine
0.807579 0.149416 mmachine
0.492719 0.426715 mmachine
0.748426 0.202117 mmachine
0.468684 0.455912 mmachine
0.491132 0.414818 mmachine
0.060088 0.856204 mmachine
0.773168 0.167226 mmachine
0.274000 0.582409 mmachine
0.696810 0.256715 mmachine
0.480702 0.442409 mmachine
0.636071 0.302117 mmachine
0.563364 0.370511 mmachine
0.528021 0.371314 mmachine
0.665794 0.281314 mmachine
0.691782 0.231022 mmachine
0.614579 0.310219 mmachine
0.685000 0.234526 mmachine
0.767802 0.159927 mmachine
0.527890 0.384818 mmachine
0.025849 0.841606 mmachine
0.259828 0.602117 mmachine
0.516981 0.384015 mmachine
0.901772 0.056642 mmachine
0.767200 0.169927 mmachine
0.393366 0.462920 mmachine
0.304444 0.598613 mmachine
0.339238 0.532409 mmachine
0.530721 0.389416 mmachine
0.858313 0.085839 mmachine
0.441444 0.461314 mmachine
0.324845 0.555109 mmachine
0.529906 0.388613 mmachine
0.421538 0.471314 mmachine
0.112295 0.683212 mmachine
0.650404 0.269416 mmachine
0.336491 0.575109 mmachine
0.141724 0.650511 mmachine
0.395464 0.490511 mmachine
0.054800 0.719416 mmachine
0.372427 0.515109 mmachine
0.776333 0.146934 mmachine
0.981216 0.010146 mmachine
0.033415 0.780511 mmachine
0.471889 0.457810 mmachine
0.570833 0.349416 mmachine
0.070256 0.717810 mmachine
0.339238 0.525620 mmachine
0.371308 0.507518 mmachine
0.720309 0.198029 mmachine
0.424700 0.502409 mmachine
0.339238 0.541314 mmachine
0.428125 0.445912 mmachine
0.220968 0.625109 mmachine
0.896420 0.063139 mmachine
0.379802 0.484818 mmachine
0.976125 0.013942 mmachine
0.631391 0.320511 mmachine
0.581947 0.357810 mmachine
0.685000 0.252920 mmachine
0.088387 0.702920 mmachine
0.571942 0.345109 mmachine
0.666814 0.279416 mmachine
0.427204 0.465912 mmachine
0.548000 0.371314 mmachine
0.667130 0.281314 mmachine
0.528772 0.403212 mmachine
0.548000 0.343723 mmachine
0.548000 0.349416 mmachine
0.274000 0.492117 mmachine
0.411000 0.475109 mmachine
0.715310 0.234818 mmachine
0.524681 0.355109 mmachine
0.665429 0.284015 mmachine
0.114167 0.684015 mmachine
0.282059 0.508613 mmachine
0.154125 0.610511 mmachine
0.086526 0.757810 mmachine
0.497080 0.437810 mmachine
0.882889 0.078832 mmachine
0.583519 0.339416 mmachine
0.010620 0.962701 mmachine
0.469714 0.444015 mmachine
0.993250 0.003942 mmachine
0.024248 0.898102 mmachine
0.947160 0.031241 mmachine
0.697018 0.263212 mmachine
0.647636 0.298613 mmachine
0.997901 0.001241 mmachine
0.648304 0.303212 mmachine
0.184030 0.617518 mmachine
0.291967 0.536715 mmachine
0.736698 0.205620 mmachine
0.040693 0.845109 mmachine
0.762547 0.183723 mmachine
0.665429 0.265620 mmachine
0.500577 0.394015 mmachine
0.406719 0.398613 mmachine
0.553535 0.356715 mmachine
0.161176 0.665109 mmachine
0.781140 0.184015 mmachine
1.001720 -0.001168 mmachine
0.536701 0.387810 mmachine
0.663814 0.271314 mmachine
0.671569 0.278613 mmachine
0.284024 0.554818 mmachine
0.121778 0.707810 mmachine
0.300732 0.577810 mmachine
0.702564 0.255912 mmachine
0.719596 0.229416 mmachine
0.643900 0.303212 mmachine
0.526923 0.408613 mmachine
0.894105 0.077226 mmachine
0.314943 0.563212 mmachine
0.434059 0.465912 mmachine
0.395192 0.491314 mmachine
0.978571 0.015328 mmachine
0.545575 0.385912 mmachine
0.601776 0.325912 mmachine
0.672545 0.292409 mmachine
0.918191 0.056131 mmachine
0.225824 0.618613 mmachine
0.750522 0.209416 mmachine
0.892809 0.074526 mmachine
0.264096 0.639708 mmachine
0.913333 0.056934 mmachine
0.573163 0.351314 mmachine
0.438400 0.468613 mmachine
0.137000 0.704307 mmachine
0.481758 0.411314 mmachine
0.337536 0.537007 mmachine
0.685000 0.273212 mmachine
0.254884 0.566715 mmachine
0.524953 0.396715 mmachine
0.651089 0.297007 mmachine
0.064219 0.715912 mmachine
0.013048 0.847810 mmachine
0.729813 0.240511 mmachine
0.112990 0.733212 mmachine
0.402941 0.459416 mmachine
0.532778 0.400511 mmachine
0.038592 0.782409 mmachine
0.876800 0.089927 mmachine
0.152222 0.684015 mmachine
0.452233 0.437810 mmachine
0.461188 0.411314 mmachine
0.235699 0.607810 mmachine
0.805882 0.168613 mmachine
0.439908 0.471314 mmachine
0.841979 0.110730 mmachine
0.433833 0.505109 mmachine
0.361887 0.551606 mmachine
0.594528 0.357810 mmachine
0.234857 0.633504 mmachine
0.496034 0.440511 mmachine
0.314220 0.578613 mmachine
0.697232 0.249416 mmachine
0.476522 0.448613 mmachine
0.428125 0.523504 mmachine
0.088387 0.741314 mmachine
0.490917 0.447007 mmachine
0.456667 0.470511 mmachine
0.367870 0.550511 mmachine
0.370270 0.545109 mmachine
0.615872 0.324015 mmachine
0.366238 0.557007 mmachine
0.703186 0.244818 mmachine
0.029783 0.784307 mmachine
0.486542 0.431314 mmachine
0.437479 0.502409 mmachine
0.414454 0.520511 mmachine
0.556911 0.416204 mmachine
0.369900 0.557810 mmachine
0.698173 0.242117 mmachine
0.121778 0.692117 mmachine
0.107753 0.729708 mmachine
0.513750 0.405912 mmachine
0.311364 0.603504 mmachine
0.485727 0.440511 mmachine
0.421538 0.522409 mmachine
0.156076 0.684307 mmachine
0.304444 0.593504 mmachine
0.534952 0.405912 mmachine
0.389633 0.554307 mmachine
0.673583 0.290511 mmachine
0.565596 0.373212 mmachine
0.034250 0.744015 mmachine
0.535545 0.397810 mmachine
0.416480 0.532409 mmachine
0.738725 0.210219 mmachine
0.072105 0.745109 mmachine
0.929080 0.045036 mmachine
0.180263 0.688905 mmachine
0.376078 0.571606 mmachine
0.804404 0.157518 mmachine
0.460708 0.454015 mmachine
0.011322 0.962701 mmachine
0.432632 0.463212 mmachine
0.380556 0.510511 mmachine
0.269107 0.588613 mmachine
0.431848 0.463212 mmachine
0.685000 0.252920 mmachine
0.181566 0.610511 mmachine
0.765225 0.192117 mmachine
0.405408 0.472117 mmachine
0.429157 0.493212 mmachine
0.550561 0.377810 mmachine
0.608889 0.337810 mmachine
0.813861 0.154015 mmachine
0.129789 0.705109 mmachine
0.908370 0.063431 mmachine
0.034250 0.864307 mmachine
0.596204 0.337810 mmachine
0.751681 0.204818 mmachine
0.782857 0.168321 mmachine
0.745088 0.212117 mmachine
0.495810 0.410511 mmachine
0.385728 0.499416 mmachine
0.726696 0.235109 mmachine
0.160319 0.652117 mmachine
0.561048 0.379708 mmachine
0.619478 0.342409 mmachine
0.970417 0.020730 mmachine
0.595652 0.345912 mmachine
0.133659 0.653212 mmachine
0.356200 0.526715 mmachine
0.786261 0.179416 mmachine
0.497080 0.418613 mmachine
0.583267 0.344015 mmachine
0.702564 0.255912 mmachine
0.654144 0.284818 mmachine
0.666814 0.288613 mmachine
0.728991 0.231314 mmachine
0.748426 0.200219 mmachine
0.387736 0.500511 mmachine
0.231846 0.560511 mmachine
0.650750 0.305912 mmachine
0.550561 0.368613 mmachine
0.039143 0.817007 mmachine
0.138539 0.678613 mmachine
0.476522 0.422117 mmachine
0.641009 0.303212 mmachine
0.644706 0.278321 mmachine
0.128037 0.764307 mmachine
0.279592 0.619708 mmachine
0.041515 0.837007 mmachine
0.924337 0.045839 mmachine
0.451294 0.467007 mmachine
0.247766 0.616715 mmachine
0.627383 0.291022 mmachine
0.528772 0.392117 mmachine
0.581604 0.330219 mmachine
0.148108 0.737810 mmachine
0.620377 0.302920 mmachine
0.189468 0.670511 mmachine
0.552807 0.378613 mmachine
0.493837 0.411314 mmachine
0.488435 0.447810 mmachine
0.697455 0.244818 mmachine
0.167755 0.715109 mmachine
0.478835 0.459708 mmachine
0.555405 0.360219 mmachine
0.353093 0.520511 mmachine
0.691782 0.230219 mmachine
0.942987 0.032044 mmachine
0.780581 0.137737 mmachine
0.283448 0.559416 mmachine
0.092212 0.791606 mmachine
0.035128 0.817007 mmachine
0.999730 0.000146 mmachine
0.685000 0.239124 mmachine
0.356771 0.495620 mmachine
0.490183 0.443212 mmachine
0.587143 0.329416 mmachine
0.337536 0.484818 mmachine
0.119709 0.737007 mmachine
0.704951 0.221825 mmachine
0.740918 0.187226 mmachine
0.052692 0.832409 mmachine
0.756354 0.181825 mmachine
0.506036 0.409416 mmachine
0.228333 0.629708 mmachine
0.471398 0.442409 mmachine
0.727812 0.197226 mmachine
0.044194 0.804307 mmachine
0.984687 0.010730 mmachine
0.270989 0.582117 mmachine
0.829904 0.139416 mmachine
0.276915 0.548321 mmachine
0.102750 0.681314 mmachine
0.359625 0.464818 mmachine
0.622727 0.297518 mmachine
1.010202 -0.007372 mmachine
0.470098 0.408321 mmachine
0.718145 0.255109 mmachine
0.776333 0.199708 mmachine
0.441935 0.414015 mmachine
0.755118 0.227007 mmachine
0.569703 0.345912 mmachine
0.982525 0.012628 mmachine
0.541978 0.346715 mmachine
0.703186 0.248613 mmachine
1.001720 -0.001168 mmachine
0.964592 0.025328 mmachine
0.837222 0.130219 mmachine
0.592788 0.317810 mmachine
0.799167 0.175912 mmachine
0.735950 0.235109 mmachine
0.241765 0.615912 mmachine
0.603978 0.291022 mmachine
0.711969 0.267007 mmachine
0.789492 0.183212 mmachine
0.574516 0.311825 mmachine
0.845047 0.124818 mmachine
0.319667 0.514818 mmachine
0.917523 0.065620 mmachine
0.238261 0.624015 mmachine
0.234857 0.648613 mmachine
0.312717 0.524818 mmachine
0.755862 0.206715 mmachine
0.745889 0.215912 mmachine
0.111081 0.740511 mmachine
0.625435 0.318102 mmachine
0.532039 0.360219 mmachine
0.055541 0.794307 mmachine
0.799167 0.177810 mmachine
0.313614 0.517518 mmachine
0.054800 0.765109 mmachine
0.422840 0.428321 mmachine
0.252923 0.633212 mmachine
0.112603 0.729708 mmachine
0.228333 0.650511 mmachine
0.759832 0.210511 mmachine
0.805175 0.164015 mmachine
0.250288 0.574818 mmachine
0.012342 0.884307 mmachine
0.649569 0.307810 mmachine
0.520093 0.389708 mmachine
0.651311 0.319708 mmachine
0.672315 0.285109 mmachine
0.236207 0.649708 mmachine
0.827426 0.127226 mmachine
0.737692 0.225912 mmachine
0.053377 0.791606 mmachine
0.719831 0.241314 mmachine
0.575400 0.349708 mmachine
0.776333 0.154526 mmachine
0.247590 0.615912 mmachine
0.249091 0.575109 mmachine
0.854554 0.109124 mmachine
0.211856 0.677810 mmachine
0.212024 0.633212 mmachine
0.156571 0.699416 mmachine
0.535545 0.394307 mmachine
0.600877 0.351606 mmachine
0.439103 0.436204 mmachine
0.010538 0.950803 mmachine
0.508454 0.403212 mmachine
0.342500 0.521314 mmachine
0.253704 0.572117 mmachine
0.178696 0.665109 mmachine
0.651748 0.295912 mmachine
0.732241 0.228613 mmachine
0.720431 0.236715 mmachine
0.578707 0.365912 mmachine
0.672075 0.274015 mmachine
0.425172 0.444307 mmachine
0.625948 0.325912 mmachine
0.286044 0.588613 mmachine
0.851262 0.111825 mmachine
0.178696 0.690511 mmachine
0.715856 0.238613 mmachine
0.024248 0.857007 mmachine
0.697685 0.239416 mmachine
0.142708 0.638905 mmachine
1.000562 -0.000365 mmachine
0.604412 0.332409 mmachine
0.408085 0.507810 mmachine
0.400660 0.491314 mmachine
0.656218 0.303212 mmachine
0.199515 0.648613 mmachine
0.387174 0.483212 mmachine
0.650404 0.282409 mmachine
0.613238 0.308613 mmachine
0.540096 0.369416 mmachine
0.773796 0.178321 mmachine
0.685000 0.289708 mmachine
0.448364 0.422117 mmachine
0.419059 0.490511 mmachine
0.513750 0.378321 mmachine
0.666814 0.288613 mmachine
0.599375 0.331314 mmachine
0.456667 0.436715 mmachine
0.408085 0.414015 mmachine
0.945952 0.033139 mmachine
0.660091 0.304307 mmachine
0.120882 0.715109 mmachine
0.827426 0.127226 mmachine
0.132581 0.662920 mmachine
0.791835 0.166715 mmachine
1.003605 -0.002263 mmachine
0.641802 0.290219 mmachine
0.467045 0.445109 mmachine
0.035584 0.830511 mmachine
0.534300 0.395109 mmachine
0.542830 0.379416 mmachine
0.534300 0.400803 mmachine
0.013838 0.898905 mmachine
0.056301 0.795109 mmachine
0.548000 0.365109 mmachine
0.527890 0.384818 mmachine
0.336038 0.478613 mmachine
0.761111 0.188321 mmachine
0.628852 0.334307 mmachine
0.685000 0.285109 mmachine
0.619478 0.337810 mmachine
0.119875 0.705912 mmachine
0.181324 0.586423 mmachine
0.186049 0.594818 mmachine
0.690855 0.277007 mmachine
0.605684 0.318613 mmachine
0.903918 0.069927 mmachine
0.465800 0.417518 mmachine
0.963516 0.024234 mmachine
0.772182 0.182920 mmachine
0.803558 0.149124 mmachine
0.488317 0.430511 mmachine
0.702870 0.251314 mmachine
0.075068 0.765912 mmachine
0.426222 0.459416 mmachine
0.605083 0.350511 mmachine
0.128941 0.747007 mmachine
0.697232 0.247518 mmachine
0.578707 0.391606 mmachine
1.011190 -0.006861 mmachine
0.200933 0.613212 mmachine
0.349216 0.547810 mmachine
0.304444 0.564015 mmachine
0.792451 0.154526 mmachine
0.678476 0.274015 mmachine
0.794600 0.149927 mmachine
0.854409 0.100730 mmachine
0.384268 0.483212 mmachine
0.728991 0.215620 mmachine
0.590325 0.367810 mmachine
0.362647 0.504818 mmachine
0.054079 0.763212 mmachine
0.431848 0.446715 mmachine
0.141029 0.687810 mmachine
0.852444 0.102628 mmachine
0.431296 0.462117 mmachine
0.507407 0.432409 mmachine
0.548000 0.397810 mmachine
0.654690 0.298613 mmachine
0.271287 0.622409 mmachine
0.655217 0.312409 mmachine
0.703853 0.235620 mmachine
0.666814 0.274818 mmachine
0.317263 0.540511 mmachine
0.717619 0.218321 mmachine
0.494722 0.417007 mmachine
0.717619 0.222920 mmachine
0.563364 0.385109 mmachine
0.538214 0.397007 mmachine
0.456667 0.382920 mmachine
0.373636 0.525912 mmachine
0.833913 0.111533 mmachine
0.568049 0.397007 mmachine
0.157213 0.638613 mmachine
0.256875 0.585109 mmachine
0.758155 0.181825 mmachine
0.144211 0.684015 mmachine
0.647636 0.289416 mmachine
0.881839 0.075036 mmachine
0.011417 0.904307 mmachine
0.482614 0.455109 mmachine
0.632308 0.327810 mmachine
0.554793 0.393212 mmachine
0.029462 0.808905 mmachine
0.603729 0.345912 mmachine
0.637759 0.310511 mmachine
0.841979 0.110730 mmachine
0.435909 0.461314 mmachine
0.505595 0.397518 mmachine
1.000562 -0.000365 mmachine
0.300732 0.534818 mmachine
0.832243 0.131022 mmachine
0.100947 0.792409 mmachine
0.095581 0.787007 mmachine
0.484512 0.408613 mmachine
0.648304 0.289416 mmachine
0.697232 0.247518 mmachine
0.115234 0.744015 mmachine
0.992069 0.005036 mmachine
0.440920 0.415620 mmachine
0.716422 0.245109 mmachine
0.529010 0.365620 mmachine
0.761111 0.205912 mmachine
0.548000 0.387810 mmachine
0.428125 0.475912 mmachine
0.287531 0.544015 mmachine
0.297108 0.554818 mmachine
0.406484 0.458613 mmachine
0.110707 0.755912 mmachine
0.701983 0.263212 mmachine
0.678938 0.280511 mmachine
0.941875 0.040730 mmachine
0.324086 0.517518 mmachine
0.614579 0.323212 mmachine
0.743714 0.209416 mmachine
0.100947 0.777810 mmachine
0.670426 0.281314 mmachine
0.814595 0.152117 mmachine
0.028842 0.825109 mmachine
0.730667 0.210219 mmachine
0.590154 0.304015 mmachine
0.782857 0.177518 mmachine
0.548000 0.376715 mmachine
0.714274 0.245912 mmachine
0.528772 0.392117 mmachine
0.183780 0.624015 mmachine
0.598544 0.319416 mmachine
0.735950 0.233212 mmachine
0.359798 0.530511 mmachine
0.774348 0.191314 mmachine
0.010620 0.936204 mmachine
0.381340 0.499708 mmachine
0.755862 0.208613 mmachine
0.584265 0.282920 mmachine
0.788053 0.174818 mmachine
0.161176 0.652117 mmachine
0.953043 0.032628 mmachine
0.578444 0.348613 mmachine
0.685000 0.273212 mmachine
0.028247 0.878905 mmachine
0.016707 0.922701 mmachine
0.659630 0.272920 mmachine
0.059565 0.830511 mmachine
0.110707 0.723212 mmachine
0.274000 0.579708 mmachine
0.525982 0.410511 mmachine
0.520093 0.390511 mmachine
0.140513 0.639416 mmachine
0.645481 0.301314 mmachine
0.469009 0.430219 mmachine
0.909065 0.071022 mmachine
0.356200 0.521314 mmachine
0.516754 0.427810 mmachine
0.845047 0.124818 mmachine
0.725983 0.234015 mmachine
0.640187 0.304015 mmachine
0.701983 0.263212 mmachine
0.743051 0.221314 mmachine
0.347612 0.455912 mmachine
0.722364 0.226715 mmachine
0.863100 0.101825 mmachine
0.081548 0.741314 mmachine
0.502752 0.415912 mmachine
0.691650 0.241314 mmachine
0.664653 0.276715 mmachine
0.617117 0.316715 mmachine
0.576168 0.361314 mmachine
0.402202 0.498613 mmachine
0.767672 0.196715 mmachine
0.581212 0.327007 mmachine
0.446739 0.390219 mmachine
0.782857 0.177518 mmachine
0.528772 0.405912 mmachine
0.696048 0.278905 mmachine
0.704571 0.245912 mmachine
0.443235 0.454015 mmachine
0.503265 0.417810 mmachine
0.107451 0.713212 mmachine
0.722364 0.230511 mmachine
0.846909 0.124818 mmachine
0.370706 0.470219 mmachine
0.946545 0.042920 mmachine
0.563364 0.383212 mmachine
0.597818 0.345912 mmachine
0.622727 0.342409 mmachine
0.721696 0.243212 mmachine
0.049518 0.886204 mmachine
0.538632 0.405109 mmachine
0.369304 0.545912 mmachine
0.535545 0.384015 mmachine
0.582979 0.322920 mmachine
0.465800 0.431314 mmachine
0.076111 0.823504 mmachine
0.426509 0.482409 mmachine
0.935288 0.049124 mmachine
0.536701 0.397810 mmachine
0.629459 0.306715 mmachine
0.550686 0.346715 mmachine
0.926019 0.058321 mmachine
0.443619 0.445912 mmachine
0.401313 0.489416 mmachine
0.733070 0.233212 mmachine
0.685000 0.293504 mmachine
0.134554 0.771606 mmachine
0.020758 0.860803 mmachine
0.166061 0.674015 mmachine
0.150700 0.715912 mmachine
0.118395 0.804307 mmachine
0.703514 0.262409 mmachine
0.954848 0.032628 mmachine
0.708621 0.252409 mmachine
0.456667 0.425912 mmachine
0.068500 0.860803 mmachine
0.383136 0.554307 mmachine
0.040896 0.846204 mmachine
0.548000 0.387810 mmachine
0.564118 0.337007 mmachine
0.219877 0.625109 mmachine
0.621443 0.282117 mmachine
0.747273 0.225109 mmachine
0.878868 0.095620 mmachine
0.631275 0.284015 mmachine
0.697018 0.255912 mmachine
0.781240 0.193212 mmachine
0.781240 0.193212 mmachine
0.926765 0.054526 mmachine
0.483529 0.412409 mmachine
0.121532 0.795109 mmachine
0.140841 0.750511 mmachine
0.836549 0.134818 mmachine
0.637525 0.277810 mmachine
0.770625 0.214307 mmachine
0.483529 0.386715 mmachine
0.591263 0.331314 mmachine
0.335510 0.553212 mmachine
0.133363 0.759708 mmachine
0.474752 0.399416 mmachine
0.827170 0.133723 mmachine
0.351757 0.519416 mmachine
0.590517 0.351314 mmachine
0.706186 0.209927 mmachine
0.264659 0.598905 mmachine
0.338652 0.502409 mmachine
0.718911 0.218321 mmachine
0.456667 0.469708 mmachine
0.519655 0.428905 mmachine
0.523824 0.399416 mmachine
0.204713 0.605109 mmachine
0.181735 0.644818 mmachine
0.485208 0.425912 mmachine
0.510392 0.410511 mmachine
0.557699 0.372409 mmachine
0.330120 0.572409 mmachine
0.952317 0.028540 mmachine
0.094483 0.755109 mmachine
0.630200 0.302117 mmachine
0.152222 0.697810 mmachine
0.197889 0.654015 mmachine
0.772447 0.156131 mmachine
0.074727 0.765109 mmachine
0.484343 0.403212 mmachine
0.456667 0.459708 mmachine
0.711346 0.221022 mmachine
0.503504 0.442409 mmachine
0.752157 0.184526 mmachine
0.934824 0.040438 mmachine
0.134022 0.739708 mmachine
0.918523 0.052336 mmachine
0.543063 0.392409 mmachine
0.461474 0.443212 mmachine
0.840682 0.104234 mmachine
0.626286 0.308613 mmachine
0.571826 0.367810 mmachine
0.550446 0.376715 mmachine
0.501881 0.441606 mmachine
0.523824 0.387810 mmachine
0.182667 0.688613 mmachine
0.025607 0.831606 mmachine
0.012685 0.882409 mmachine
0.240103 0.589416 mmachine
0.164907 0.719708 mmachine
0.481351 0.435912 mmachine
0.028542 0.876204 mmachine
0.957527 0.028832 mmachine
0.456667 0.444015 mmachine
0.478835 0.455109 mmachine
0.398545 0.525109 mmachine
0.415893 0.507810 mmachine
0.208983 0.615109 mmachine
0.047241 0.752117 mmachine
0.475537 0.467810 mmachine
0.602328 0.350511 mmachine
0.445528 0.504307 mmachine
0.678081 0.265109 mmachine
0.807321 0.157518 mmachine
0.499237 0.431314 mmachine
0.307551 0.611606 mmachine
0.495042 0.443212 mmachine
0.642566 0.313212 mmachine
0.972258 0.018832 mmachine
0.228333 0.649708 mmachine
0.520093 0.401314 mmachine
0.018267 0.841606 mmachine
0.913333 0.060730 mmachine
0.782857 0.177518 mmachine
0.496034 0.431314 mmachine
0.532039 0.390511 mmachine
0.431296 0.487810 mmachine
0.353548 0.557810 mmachine
0.488435 0.438613 mmachine
0.753500 0.215912 mmachine
0.365333 0.565109 mmachine
0.427339 0.493212 mmachine
0.476017 0.460511 mmachine
0.776333 0.195912 mmachine
0.276514 0.617810 mmachine
0.307865 0.577007 mmachine
0.062989 0.755109 mmachine
0.793158 0.172117 mmachine
0.326190 0.542409 mmachine
0.243973 0.602409 mmachine
0.122687 0.705109 mmachine
0.143134 0.718905 mmachine
0.722171 0.261606 mmachine
0.394746 0.551606 mmachine
0.570833 0.344818 mmachine
0.386410 0.532409 mmachine
0.526923 0.408613 mmachine
0.594528 0.319416 mmachine
0.417966 0.527007 mmachine
0.433248 0.484015 mmachine
0.981216 0.010146 mmachine
0.348115 0.580511 mmachine
0.831236 0.109635 mmachine
0.460708 0.464307 mmachine
0.398545 0.489416 mmachine
0.323818 0.604307 mmachine
0.013048 0.908905 mmachine
0.152222 0.690803 mmachine
0.505437 0.439708 mmachine
0.860233 0.089635 mmachine
0.253704 0.627007 mmachine
0.063721 0.774015 mmachine
0.603729 0.345912 mmachine
0.460818 0.455109 mmachine
0.235469 0.641606 mmachine
0.328800 0.597007 mmachine
0.195714 0.649708 mmachine
0.328800 0.567007 mmachine
0.718252 0.213723 mmachine
0.730667 0.206423 mmachine
0.335510 0.602409 mmachine
0.316154 0.595109 mmachine
0.332524 0.562409 mmachine
0.902588 0.060438 mmachine
0.557699 0.389708 mmachine
0.469352 0.433212 mmachine
0.548000 0.392409 mmachine
0.323113 0.597007 mmachine
0.033012 0.837810 mmachine
0.465046 0.453212 mmachine
0.490183 0.445109 mmachine
0.252368 0.641606 mmachine
0.062273 0.767007 mmachine
0.345378 0.584307 mmachine
0.124545 0.671606 mmachine
0.742083 0.182628 mmachine
0.336038 0.608905 mmachine
0.619135 0.304818 mmachine
0.575630 0.382409 mmachine
0.427339 0.493212 mmachine
0.473738 0.427518 mmachine
0.393130 0.537810 mmachine
0.665794 0.283212 mmachine
0.723056 0.224015 mmachine
0.773796 0.178321 mmachine
0.027959 0.888905 mmachine
0.811359 0.141825 mmachine
0.401313 0.505912 mmachine
0.452100 0.409124 mmachine
0.875670 0.088029 mmachine
0.486129 0.387810 mmachine
0.211856 0.682409 mmachine
0.429804 0.457518 mmachine
0.954382 0.029635 mmachine
0.287048 0.607007 mmachine
0.173418 0.700511 mmachine
0.081386 0.789708 mmachine
0.320901 0.577007 mmachine
0.099036 0.788905 mmachine
0.141724 0.746204 mmachine
0.379639 0.519416 mmachine
0.666147 0.276715 mmachine
0.554157 0.370511 mmachine
0.122079 0.737810 mmachine
0.014574 0.938102 mmachine
0.058298 0.816204 mmachine
0.665429 0.274818 mmachine
0.519655 0.395109 mmachine
0.523371 0.352920 mmachine
0.438400 0.461314 mmachine
0.405926 0.485912 mmachine
0.779020 0.164526 mmachine
0.311980 0.555912 mmachine
0.245158 0.625912 mmachine
0.447347 0.455912 mmachine
0.507978 0.403504 mmachine
0.557699 0.375912 mmachine
0.623960 0.290219 mmachine
0.249091 0.630511 mmachine
0.888242 0.076131 mmachine
0.331684 0.548613 mmachine
0.766697 0.185620 mmachine
0.358068 0.506715 mmachine
0.889043 0.076131 mmachine
0.614579 0.325109 mmachine
0.128941 0.741606 mmachine
0.938989 0.039635 mmachine
0.750865 0.202117 mmachine
0.528772 0.401314 mmachine
0.550561 0.399708 mmachine
0.887386 0.074234 mmachine
0.429804 0.468905 mmachine
0.866092 0.085036 mmachine
0.011417 0.898905 mmachine
0.405926 0.497810 mmachine
0.588972 0.342409 mmachine
0.648947 0.294015 mmachine
0.723774 0.213723 mmachine
0.240103 0.635109 mmachine
0.339238 0.559708 mmachine
0.250610 0.632409 mmachine
0.373636 0.509416 mmachine
0.083878 0.781606 mmachine
0.099036 0.759708 mmachine
0.187350 0.709708 mmachine
0.382019 0.495109 mmachine
0.858533 0.077445 mmachine
0.228333 0.647007 mmachine
0.568679 0.339416 mmachine
0.529580 0.408613 mmachine
0.661780 0.305109 mmachine
0.077547 0.808905 mmachine
0.508857 0.425109 mmachine
0.581947 0.354015 mmachine
0.204713 0.661606 mmachine
0.587143 0.320219 mmachine
0.487627 0.445109 mmachine
0.569823 0.361314 mmachine
0.443619 0.489708 mmachine
0.054800 0.818905 mmachine
0.452589 0.492409 mmachine
0.372427 0.531314 mmachine
0.723774 0.220219 mmachine
0.447624 0.459708 mmachine
0.197732 0.665912 mmachine
0.050741 0.833504 mmachine
0.179672 0.655109 mmachine
0.596204 0.332409 mmachine
0.447624 0.467007 mmachine
0.304444 0.551314 mmachine
0.976125 0.013942 mmachine
0.438932 0.482409 mmachine
0.759604 0.177226 mmachine
0.029149 0.850511 mmachine
0.828022 0.114234 mmachine
0.620598 0.337810 mmachine
0.295795 0.599708 mmachine
0.532039 0.372409 mmachine
0.411000 0.460219 mmachine
0.428990 0.434818 mmachine
0.481351 0.447810 mmachine
0.782857 0.155328 mmachine
0.366238 0.519416 mmachine
0.672768 0.281314 mmachine
0.363469 0.539708 mmachine
0.610168 0.343212 mmachine
0.395192 0.499708 mmachine
0.158841 0.660511 mmachine
0.451648 0.427518 mmachine
0.066829 0.762409 mmachine
0.263462 0.609708 mmachine
0.648304 0.296715 mmachine
0.011138 0.930803 mmachine
0.743714 0.196423 mmachine
0.697685 0.238321 mmachine
0.251376 0.633212 mmachine
0.230899 0.615912 mmachine
0.545463 0.400511 mmachine
0.530721 0.389416 mmachine
0.316154 0.565109 mmachine
0.625948 0.329708 mmachine
0.703853 0.237518 mmachine
0.296598 0.597810 mmachine
0.598544 0.347007 mmachine
0.886471 0.070438 mmachine
0.513750 0.423212 mmachine
0.377064 0.514307 mmachine
0.610168 0.343212 mmachine
0.364495 0.541314 mmachine
0.054800 0.758905 mmachine
0.486542 0.418905 mmachine
0.548000 0.407007 mmachine
0.265161 0.633212 mmachine
0.610168 0.349708 mmachine
0.317263 0.555912 mmachine
0.137000 0.689708 mmachine
0.107031 0.741606 mmachine
0.660965 0.282117 mmachine
0.728991 0.215620 mmachine
0.485208 0.376423 mmachine
0.367870 0.514818 mmachine
0.805175 0.162117 mmachine
0.400660 0.486715 mmachine
0.886471 0.084526 mmachine
0.345701 0.548613 mmachine
0.719831 0.249708 mmachine
0.506304 0.340511 mmachine
0.328800 0.563212 mmachine
0.466082 0.406715 mmachine
0.416373 0.476715 mmachine
0.184719 0.665912 mmachine
0.374947 0.485620 mmachine
0.784636 0.174818 mmachine
0.587143 0.318613 mmachine
0.656218 0.307810 mmachine
0.134314 0.745109 mmachine
0.744052 0.223212 mmachine
0.461474 0.422920 mmachine
0.864563 0.103723 mmachine
0.709464 0.239416 mmachine
0.712846 0.257810 mmachine
0.505437 0.404818 mmachine
0.305922 0.549416 mmachine
0.719250 0.252409 mmachine
0.147745 0.709708 mmachine
0.712400 0.262409 mmachine
0.046180 0.827007 mmachine
0.141237 0.733212 mmachine
0.706746 0.276204 mmachine
0.424700 0.453212 mmachine
0.125977 0.737007 mmachine
0.894105 0.073431 mmachine
0.313958 0.562409 mmachine
0.571942 0.350511 mmachine
0.121778 0.730511 mmachine
0.754661 0.211314 mmachine
0.195714 0.641606 mmachine
0.161176 0.675109 mmachine
0.554157 0.305912 mmachine
0.010703 0.948102 mmachine
0.026863 0.878102 mmachine
0.795089 0.167518 mmachine
0.989444 0.006934 mmachine
0.690756 0.269708 mmachine
0.723360 0.254307 mmachine
0.604412 0.345109 mmachine
0.774348 0.189416 mmachine
0.713782 0.248613 mmachine
0.786481 0.168321 mmachine
0.673583 0.290511 mmachine
0.890500 0.079927 mmachine
0.550561 0.369416 mmachine
0.751681 0.217810 mmachine
0.020758 0.913504 mmachine
0.766271 0.204307 mmachine
0.769810 0.195912 mmachine
0.654690 0.294015 mmachine
0.802252 0.166715 mmachine
0.513750 0.415109 mmachine
0.650750 0.315109 mmachine
0.913333 0.072117 mmachine
0.171250 0.596715 mmachine
0.691171 0.274307 mmachine
0.792562 0.185109 mmachine
0.550446 0.378613 mmachine
0.777212 0.169124 mmachine
0.500348 0.419416 mmachine
0.921416 0.064818 mmachine
0.108977 0.765912 mmachine
0.630442 0.314015 mmachine
0.939429 0.046423 mmachine
0.731441 0.232409 mmachine
0.590517 0.346715 mmachine
0.600877 0.352409 mmachine
0.144211 0.645620 mmachine
0.660091 0.305109 mmachine
0.534952 0.384015 mmachine
0.522577 0.412409 mmachine
0.648304 0.307810 mmachine
0.058298 0.856204 mmachine
0.386410 0.454307 mmachine
0.735122 0.237810 mmachine
0.596204 0.337810 mmachine
0.597818 0.337810 mmachine
0.129245 0.718613 mmachine
0.146311 0.666715 mmachine
0.644017 0.315109 mmachine
0.631391 0.315912 mmachine
0.513750 0.415109 mmachine
0.624912 0.323212 mmachine
0.021077 0.935401 mmachine
0.666147 0.293212 mmachine
0.697232 0.247518 mmachine
0.733929 0.229708 mmachine
0.789492 0.181314 mmachine
0.053377 0.880803 mmachine
0.750238 0.231606 mmachine
0.819658 0.154015 mmachine
0.302206 0.488613 mmachine
0.071354 0.831606 mmachine
0.350111 0.507810 mmachine
0.515321 0.415109 mmachine
0.672982 0.282409 mmachine
0.888649 0.090219 mmachine
0.857739 0.119416 mmachine
0.412473 0.458613 mmachine
0.495810 0.437007 mmachine
0.302842 0.565912 mmachine
0.898111 0.066934 mmachine
0.731553 0.201825 mmachine
0.744854 0.195620 mmachine
0.402202 0.499708 mmachine
0.793832 0.161022 mmachine
0.301099 0.576715 mmachine
0.446739 0.442117 mmachine
0.205500 0.670511 mmachine
0.913333 0.055036 mmachine
0.709909 0.234818 mmachine
0.816465 0.132628 mmachine
0.323818 0.575912 mmachine
0.425631 0.452920 mmachine
0.475306 0.425912 mmachine
0.274000 0.592409 mmachine
0.423711 0.463212 mmachine
0.665049 0.284015 mmachine
0.580090 0.365912 mmachine
0.045667 0.754307 mmachine
0.892093 0.069635 mmachine
0.465534 0.411022 mmachine
0.047241 0.674307 mmachine
0.898111 0.066934 mmachine
0.771456 0.175620 mmachine
0.052692 0.697810 mmachine
0.223023 0.662409 mmachine
0.526923 0.394015 mmachine
0.345960 0.518613 mmachine
0.709909 0.239416 mmachine
0.377931 0.568905 mmachine
0.643900 0.292117 mmachine
0.645481 0.295912 mmachine
0.691284 0.254015 mmachine
0.250430 0.614015 mmachine
0.726696 0.229416 mmachine
0.442828 0.444015 mmachine
0.372427 0.527810 mmachine
0.210769 0.644307 mmachine
0.042812 0.717810 mmachine
0.412330 0.481314 mmachine
0.572909 0.354015 mmachine
0.813437 0.132628 mmachine
0.209529 0.643212 mmachine
0.278850 0.607810 mmachine
0.405408 0.483212 mmachine
0.685000 0.251314 mmachine
0.089836 0.746204 mmachine
0.685000 0.254818 mmachine
0.492584 0.379124 mmachine
0.345825 0.552409 mmachine
0.937368 0.043431 mmachine
0.244643 0.701606 mmachine
0.249091 0.677007 mmachine
0.629885 0.292117 mmachine
0.298909 0.591314 mmachine
0.656694 0.318905 mmachine
0.309739 0.593212 mmachine
0.375841 0.524015 mmachine
0.761111 0.204015 mmachine
0.268879 0.647810 mmachine
0.938152 0.042628 mmachine
0.367216 0.508613 mmachine
0.063231 0.783504 mmachine
0.291759 0.598613 mmachine
0.754128 0.195620 mmachine
0.389633 0.509416 mmachine
0.214062 0.685109 mmachine
0.723056 0.218321 mmachine
0.371042 0.479416 mmachine
0.308559 0.564818 mmachine
0.011322 0.908905 mmachine
0.904200 0.069927 mmachine
0.648947 0.317007 mmachine
0.678598 0.269416 mmachine
0.192281 0.665109 mmachine
0.283448 0.627810 mmachine
0.178696 0.690511 mmachine
0.671569 0.249416 mmachine
0.224925 0.703504 mmachine
0.478835 0.410219 mmachine
0.536701 0.362409 mmachine
0.291759 0.593212 mmachine
0.162542 0.700511 mmachine
0.562421 0.337518 mmachine
0.033012 0.824307 mmachine
0.748426 0.204818 mmachine
0.713306 0.253212 mmachine
0.789910 0.176715 mmachine
0.585364 0.344015 mmachine
0.304444 0.590511 mmachine
0.679043 0.278905 mmachine
0.950612 0.035328 mmachine
0.503504 0.424015 mmachine
0.310722 0.530219 mmachine
0.292621 0.605912 mmachine
0.685000 0.250511 mmachine
0.560455 0.371314 mmachine
0.276514 0.603212 mmachine
0.798058 0.155620 mmachine
0.541628 0.381314 mmachine
0.718145 0.255109 mmachine
0.265612 0.599416 mmachine
0.791293 0.176715 mmachine
0.826937 0.140219 mmachine
0.617843 0.312117 mmachine
0.411000 0.440219 mmachine
0.345960 0.495620 mmachine
0.612895 0.333212 mmachine
0.606195 0.338613 mmachine
0.534952 0.375912 mmachine
0.072105 0.757007 mmachine
0.737692 0.224015 mmachine
0.030444 0.875401 mmachine
0.173968 0.603212 mmachine
0.475306 0.439708 mmachine
0.427204 0.445912 mmachine
0.991064 0.006131 mmachine
0.315100 0.570511 mmachine
0.192281 0.576715 mmachine
0.011230 0.950803 mmachine
0.328800 0.552409 mmachine
0.428125 0.470511 mmachine
0.099036 0.718905 mmachine
0.430571 0.461314 mmachine
0.135309 0.647007 mmachine
0.611607 0.324015 mmachine
0.385312 0.498905 mmachine
0.048929 0.844307 mmachine
0.690855 0.264015 mmachine
1.000562 -0.000365 mmachine
0.607453 0.309416 mmachine
0.597179 0.353212 mmachine
0.447885 0.475109 mmachine
0.435909 0.451314 mmachine
0.469009 0.439416 mmachine
0.583267 0.333212 mmachine
0.704951 0.233212 mmachine
0.119130 0.647810 mmachine
0.657041 0.288905 mmachine
0.041100 0.775912 mmachine
0.656458 0.268613 mmachine
0.469352 0.455109 mmachine
0.281026 0.627007 mmachine
0.389510 0.505912 mmachine
0.174894 0.590511 mmachine
0.408365 0.526204 mmachine
0.585243 0.315620 mmachine
0.345825 0.530511 mmachine
0.368846 0.500511 mmachine
0.696417 0.265912 mmachine
0.336491 0.590511 mmachine
0.891792 0.083723 mmachine
0.378381 0.515912 mmachine
0.174894 0.602409 mmachine
0.829211 0.142117 mmachine
0.716422 0.252409 mmachine
0.383600 0.507810 mmachine
0.010224 0.968102 mmachine
0.599375 0.341314 mmachine
0.685000 0.286204 mmachine
0.500577 0.420511 mmachine
0.238261 0.613212 mmachine
0.419388 0.461314 mmachine
0.408365 0.503212 mmachine
0.755421 0.197518 mmachine
0.678598 0.259416 mmachine
0.038056 0.803212 mmachine
0.405408 0.479708 mmachine
0.789910 0.170219 mmachine
0.670109 0.262920 mmachine
0.342500 0.549708 mmachine
0.548000 0.364015 mmachine
0.710849 0.240511 mmachine
0.641802 0.290219 mmachine
0.878868 0.093723 mmachine
0.754128 0.195912 mmachine
0.360526 0.579708 mmachine
0.568679 0.351314 mmachine
0.678218 0.270511 mmachine
0.368280 0.525912 mmachine
0.637759 0.306715 mmachine
0.620598 0.333212 mmachine
0.629459 0.314015 mmachine
0.588860 0.357810 mmachine
0.182667 0.695109 mmachine
0.374947 0.532409 mmachine
0.188039 0.668613 mmachine
0.582250 0.328321 mmachine
0.049818 0.848102 mmachine
0.623960 0.311314 mmachine
0.142338 0.740511 mmachine
0.697232 0.247518 mmachine
0.294624 0.580511 mmachine
0.116596 0.791606 mmachine
0.569823 0.391606 mmachine
0.573761 0.377810 mmachine
0.385728 0.491314 mmachine
0.440783 0.478613 mmachine
0.488317 0.418613 mmachine
0.545678 0.416204 mmachine
0.860233 0.087737 mmachine
0.637759 0.325109 mmachine
0.996364 0.002044 mmachine
0.685000 0.266715 mmachine
0.325375 0.546715 mmachine
0.515214 0.421606 mmachine
0.124545 0.781606 mmachine
0.981216 0.010146 mmachine
0.588860 0.353212 mmachine
0.725294 0.204526 mmachine
0.335510 0.524015 mmachine
0.201471 0.674307 mmachine
0.732475 0.199124 mmachine
0.062989 0.814307 mmachine
0.014124 0.896204 mmachine
0.948462 0.029343 mmachine
0.431848 0.454015 mmachine
0.487111 0.404015 mmachine
0.107451 0.759708 mmachine
0.233191 0.651606 mmachine
0.550446 0.385912 mmachine
0.256875 0.626204 mmachine
0.054079 0.828905 mmachine
0.606195 0.338613 mmachine
0.512020 0.437007 mmachine
0.267701 0.575912 mmachine
0.486129 0.413212 mmachine
0.079038 0.787810 mmachine
0.591840 0.377007 mmachine
0.220968 0.592117 mmachine
0.260952 0.545109 mmachine
0.402941 0.450511 mmachine
0.653578 0.291314 mmachine
0.651748 0.266423 mmachine
0.568898 0.375912 mmachine
0.964074 0.021241 mmachine
0.152222 0.713212 mmachine
0.730667 0.212920 mmachine
0.729813 0.211022 mmachine
0.493694 0.437007 mmachine
0.698173 0.249416 mmachine
0.580880 0.387007 mmachine
0.182667 0.691314 mmachine
0.952317 0.028540 mmachine
0.260952 0.525620 mmachine
0.456667 0.464015 mmachine
0.606195 0.334015 mmachine
0.704206 0.231022 mmachine
0.691171 0.250219 mmachine
0.107753 0.725912 mmachine
0.754898 0.175328 mmachine
0.685000 0.252920 mmachine
0.685000 0.236423 mmachine
0.588860 0.355912 mmachine
0.228333 0.584818 mmachine
0.217955 0.596715 mmachine
0.027959 0.774307 mmachine
0.197732 0.658613 mmachine
1.009474 -0.005255 mmachine
0.515591 0.393212 mmachine
0.108977 0.737810 mmachine
0.484224 0.442409 mmachine
0.531466 0.401314 mmachine
0.480206 0.430511 mmachine
0.089626 0.765109 mmachine
0.551149 0.383212 mmachine
0.635182 0.292920 mmachine
0.521327 0.399416 mmachine
0.771456 0.171825 mmachine
0.029783 0.824307 mmachine
0.592119 0.353212 mmachine
0.797912 0.134234 mmachine
0.629459 0.300219 mmachine
0.366395 0.476715 mmachine
0.452100 0.477810 mmachine
0.062273 0.779708 mmachine
0.268043 0.545912 mmachine
0.486129 0.418613 mmachine
0.350854 0.517007 mmachine
0.161909 0.730511 mmachine
0.671020 0.273212 mmachine
0.191800 0.705109 mmachine
0.197889 0.639416 mmachine
0.724519 0.234015 mmachine
0.055918 0.807007 mmachine
0.217030 0.612920 mmachine
0.636566 0.275912 mmachine
0.494722 0.414015 mmachine
0.519655 0.415912 mmachine
0.630200 0.271825 mmachine
0.737692 0.214015 mmachine
0.588972 0.330219 mmachine
0.709464 0.237518 mmachine
0.720431 0.236715 mmachine
0.774348 0.191314 mmachine
0.784636 0.187810 mmachine
0.138539 0.745109 mmachine
0.965524 0.026423 mmachine
0.605962 0.299124 mmachine
0.775472 0.177518 mmachine
0.692527 0.261314 mmachine
0.743714 0.207518 mmachine
0.202386 0.675912 mmachine
0.076111 0.775109 mmachine
0.950360 0.040219 mmachine
0.788396 0.165620 mmachine
0.014421 0.871606 mmachine
0.863445 0.118613 mmachine
0.721053 0.235912 mmachine
0.560455 0.366715 mmachine
0.777568 0.180219 mmachine
0.338052 0.463723 mmachine
0.580090 0.344818 mmachine
0.708621 0.246715 mmachine
0.112603 0.737810 mmachine
0.705347 0.221022 mmachine
0.232900 0.626715 mmachine
0.540789 0.386715 mmachine
0.961635 0.029124 mmachine
0.708220 0.251314 mmachine
0.903617 0.066131 mmachine
0.891165 0.083723 mmachine
0.167755 0.715109 mmachine
0.745889 0.181022 mmachine
0.578165 0.354015 mmachine
0.690957 0.272409 mmachine
0.673390 0.289708 mmachine
0.784757 0.161825 mmachine
0.381340 0.462920 mmachine
0.816731 0.139124 mmachine
0.018514 0.871606 mmachine
0.513750 0.393212 mmachine
0.894105 0.073431 mmachine
0.870521 0.090730 mmachine
0.414186 0.450511 mmachine
0.733070 0.222117 mmachine
0.553535 0.385109 mmachine
0.444649 0.480511 mmachine
0.408365 0.455620 mmachine
0.714783 0.241314 mmachine
0.490316 0.395912 mmachine
0.071354 0.772409 mmachine
0.231846 0.591606 mmachine
0.244643 0.569416 mmachine
0.362647 0.502117 mmachine
0.807321 0.157518 mmachine
0.111081 0.702409 mmachine
0.640187 0.291314 mmachine
1.003605 -0.002263 mmachine
0.443235 0.452117 mmachine
0.608889 0.312409 mmachine
0.345586 0.546715 mmachine
0.077547 0.772409 mmachine
0.216316 0.605912 mmachine
0.608889 0.324015 mmachine
0.071354 0.784307 mmachine
0.703514 0.240219 mmachine
0.322353 0.545109 mmachine
0.192656 0.611314 mmachine
0.714783 0.239416 mmachine
0.636071 0.308613 mmachine
0.038056 0.835109 mmachine
0.517556 0.391314 mmachine
0.661780 0.293212 mmachine
0.564118 0.333723 mmachine
0.238261 0.616715 mmachine
0.416957 0.514307 mmachine
0.500000 0.250000 coval
3.500000 -0.178571 coval
3.500000 -0.178571 coval
0.650000 0.134615 coval
0.812500 0.057692 coval
1.625000 -0.173077 coval
0.750000 0.083333 coval
2.250000 -0.138889 coval
3.500000 -0.178571 coval
3.500000 -0.178571 coval
1.625000 -0.096154 coval
3.000000 -0.166667 coval
0.600000 0.166667 coval
2.400000 -0.166667 coval
0.425000 0.338235 coval
2.500000 -0.150000 coval
2.500000 -0.150000 coval
1.250000 -0.050000 coval
0.562500 0.194444 coval
3.000000 -0.166667 coval
3.000000 -0.166667 coval
4.000000 -0.187500 coval
4.000000 -0.187500 coval
0.750000 0.083333 coval
2.250000 -0.138889 coval
1.125000 -0.027778 coval
2.750000 -0.159091 coval
1.375000 -0.068182 coval
2.750000 -0.159091 coval
1.500000 -0.083333 coval
3.375000 -0.194444 coval
1.500000 -0.083333 coval
3.500000 -0.178571 coval
1.750000 -0.107143 coval
3.500000 -0.178571 coval
0.650000 0.134615 coval
3.250000 -0.173077 coval
0.625000 0.150000 coval
1.250000 -0.050000 coval
1.416667 -0.073529 coval
1.416667 -0.073529 coval
2.500000 -0.150000 coval
1.250000 -0.100000 coval
1.250000 -0.050000 coval
1.750000 -0.107143 coval
3.500000 -0.178571 coval
0.700000 0.107143 coval
1.312500 -0.107143 coval
1.750000 -0.107143 coval
1.125000 -0.027778 coval
1.416667 -0.132353 coval
1.416667 -0.073529 coval
2.125000 -0.132353 coval
1.625000 -0.096154 coval
3.250000 -0.173077 coval
2.437500 -0.173077 coval
0.431818 0.328947 coval
4.750000 -0.197368 coval
1.250000 -0.150000 coval
1.428571 -0.150000 coval
1.111111 -0.050000 coval
1.500000 -0.083333 coval
0.750000 0.083333 coval
3.250000 -0.173077 coval
1.083333 -0.019231 coval
3.250000 -0.173077 coval
1.636364 -0.194444 coval
0.750000 0.083333 coval
1.500000 -0.138889 coval
0.750000 0.166667 coval
0.900000 0.055556 coval
2.250000 -0.138889 coval
0.750000 0.083333 coval
0.833333 0.100000 coval
0.833333 0.100000 coval
0.500000 0.250000 coval
2.000000 -0.125000 coval
2.000000 -0.125000 coval
0.400000 0.375000 coval
0.500000 0.500000 coval
0.500000 0.500000 coval
2.666667 -0.187500 coval
2.666667 -0.187500 coval
0.571429 0.187500 coval
0.437500 0.357143 coval
1.166667 -0.071429 coval
0.500000 0.250000 coval
0.303571 0.573529 coval
1.250000 -0.100000 coval
0.357143 0.450000 coval
0.400000 0.375000 coval
0.833333 0.050000 coval
1.666667 -0.150000 coval
2.500000 -0.150000 coval
1.178571 -0.113636 coval
2.200000 -0.159091 coval
1.375000 -0.068182 coval
1.750000 -0.107143 coval
1.750000 -0.107143 coval
1.750000 -0.107143 coval
3.500000 -0.178571 coval
3.500000 -0.178571 coval
1.750000 -0.107143 coval
1.125000 -0.027778 coval
2.250000 -0.138889 coval
1.125000 -0.027778 coval
2.500000 -0.150000 coval
0.500000 0.250000 coval
1.285714 -0.166667 coval
2.400000 -0.166667 coval
1.125000 -0.083333 coval
1.125000 -0.083333 coval
1.000000 0.000000 coval
0.958333 0.010870 coval
2.875000 -0.163043 coval
0.708333 0.102941 coval
4.250000 -0.191176 coval
0.550000 0.409091 coval
0.611111 0.318182 coval
0.900000 0.027778 coval
2.250000 -0.138889 coval
3.375000 -0.194444 coval
1.607143 -0.233333 coval
0.535714 0.300000 coval
0.750000 0.083333 coval
0.500000 0.250000 coval
2.000000 -0.166667 coval
2.000000 -0.125000 coval
1.250000 -0.150000 coval
0.937500 0.050000 coval
1.250000 -0.150000 coval
0.850000 0.044118 coval
2.125000 -0.132353 coval
1.416667 -0.132353 coval
4.000000 -0.187500 coval
0.666667 0.125000 coval
2.000000 -0.125000 coval
0.800000 0.062500 coval
4.000000 -0.187500 coval
1.666667 -0.150000 coval
2.500000 -0.150000 coval
2.500000 -0.150000 coval
0.406250 0.365385 coval
3.250000 -0.173077 coval
3.250000 -0.173077 coval
0.400000 0.437500 coval
1.333333 -0.125000 coval
2.750000 -0.159091 coval
0.916667 0.022727 coval
1.833333 -0.159091 coval
3.250000 -0.173077 coval
3.250000 -0.173077 coval
1.800000 -0.166667 coval
3.000000 -0.166667 coval
0.472222 0.279412 coval
1.416667 -0.147059 coval
4.000000 -0.187500 coval
2.666667 -0.187500 coval
1.333333 -0.062500 coval
1.500000 -0.138889 coval
1.500000 -0.138889 coval
3.250000 -0.173077 coval
0.361111 0.442308 coval
1.625000 -0.096154 coval
4.000000 -0.187500 coval
0.800000 0.125000 coval
0.500000 0.375000 coval
2.125000 -0.132353 coval
0.850000 0.044118 coval
0.800000 0.062500 coval
4.000000 -0.187500 coval
4.000000 -0.187500 coval
0.800000 0.062500 coval
1.000000 0.000000 coval
0.750000 0.250000 coval
0.750000 0.250000 coval
0.416667 0.350000 coval
1.000000 0.000000 coval
0.750000 0.083333 coval
1.125000 -0.027778 coval
1.312500 -0.178571 coval
1.050000 -0.035714 coval
0.875000 0.107143 coval
0.750000 0.250000 coval
0.843750 0.138889 coval
1.687500 -0.138889 coval
0.678571 0.118421 coval
1.900000 -0.197368 coval
1.900000 -0.144737 coval
1.250000 -0.050000 coval
2.500000 -0.150000 coval
1.666667 -0.200000 coval
0.875000 0.035714 coval
4.400000 -0.204545 coval
0.392857 0.386364 coval
0.350000 0.464286 coval
0.500000 0.250000 coval
0.305556 0.568182 coval
2.750000 -0.159091 coval
2.750000 -0.204545 coval
1.062500 -0.014706 coval
1.275000 -0.073529 coval
1.593750 -0.191176 coval
1.875000 -0.233333 coval
1.250000 -0.050000 coval
0.333333 0.500000 coval
0.687500 0.113636 coval
2.750000 -0.159091 coval
2.437500 -0.173077 coval
0.361111 0.442308 coval
0.625000 0.150000 coval
2.750000 -0.159091 coval
0.458333 0.295455 coval
0.650000 0.134615 coval
1.714286 -0.187500 coval
2.000000 -0.187500 coval
3.500000 -0.178571 coval
1.500000 -0.107143 coval
1.166667 -0.035714 coval
1.166667 -0.035714 coval
1.000000 0.000000 coval
1.500000 -0.083333 coval
2.000000 -0.166667 coval
0.500000 0.250000 coval
1.333333 -0.125000 coval
2.000000 -0.125000 coval
1.333333 -0.062500 coval
2.000000 -0.125000 coval
0.750000 0.083333 coval
3.750000 -0.183333 coval
1.350000 -0.138889 coval
1.125000 -0.055556 coval
0.833333 0.100000 coval
1.000000 0.000000 coval
0.500000 0.250000 coval
2.000000 -0.178571 coval
1.083333 -0.019231 coval
0.800000 0.062500 coval
2.000000 -0.125000 coval
4.000000 -0.187500 coval
3.750000 -0.183333 coval
2.500000 -0.183333 coval
0.312500 0.550000 coval
0.300000 0.583333 coval
0.600000 0.333333 coval
0.600000 0.333333 coval
1.625000 -0.096154 coval
2.437500 -0.173077 coval
3.250000 -0.173077 coval
3.250000 -0.173077 coval
0.562500 0.194444 coval
1.950000 -0.173077 coval
1.625000 -0.096154 coval
1.083333 -0.038462 coval
1.083333 -0.038462 coval
1.666667 -0.200000 coval
1.500000 -0.200000 coval
0.450000 0.305556 coval
1.500000 -0.138889 coval
1.700000 -0.191176 coval
0.607143 0.205882 coval
2.250000 -0.138889 coval
1.125000 -0.027778 coval
1.500000 -0.166667 coval
0.333333 0.500000 coval
1.250000 -0.050000 coval
0.833333 0.100000 coval
1.250000 -0.100000 coval
2.000000 -0.187500 coval
2.000000 -0.125000 coval
4.000000 -0.187500 coval
3.000000 -0.166667 coval
1.500000 -0.083333 coval
0.357143 0.450000 coval
2.500000 -0.150000 coval
2.250000 -0.138889 coval
2.250000 -0.138889 coval
1.166667 -0.142857 coval
1.166667 -0.035714 coval
1.076923 -0.071429 coval
1.300000 -0.096154 coval
0.886364 0.096154 coval
1.000000 0.000000 coval
1.000000 0.000000 coval
2.500000 -0.150000 coval
2.500000 -0.150000 coval
1.250000 -0.150000 coval
1.500000 -0.150000 coval
1.250000 -0.050000 coval
1.750000 -0.107143 coval
0.583333 0.178571 coval
2.833333 -0.191176 coval
0.386364 0.397059 coval
4.249999 -0.191176 coval
0.571429 0.375000 coval
0.666667 0.250000 coval
0.550000 0.204545 coval
0.562500 0.194444 coval
2.250000 -0.138889 coval
2.250000 -0.138889 coval
1.750000 -0.107143 coval
3.500000 -0.178571 coval
1.425000 -0.197368 coval
0.791667 0.065789 coval
1.295454 -0.171053 coval
1.000000 0.000000 coval
0.571429 0.187500 coval
0.500000 0.250000 coval
1.250000 -0.150000 coval
1.500000 -0.150000 coval
0.562500 0.194444 coval
1.500000 -0.166667 coval
1.125000 -0.027778 coval
0.600000 0.333333 coval
1.000000 0.000000 coval
3.000000 -0.166667 coval
1.600000 -0.125000 coval
2.000000 -0.125000 coval
1.600000 -0.125000 coval
1.750000 -0.107143 coval
1.250000 -0.050000 coval
1.200000 -0.125000 coval
1.333333 -0.187500 coval
1.200000 -0.125000 coval
2.000000 -0.125000 coval
2.000000 -0.125000 coval
0.750000 0.083333 coval
3.750000 -0.183333 coval
1.875000 -0.116667 coval
3.500000 -0.178571 coval
0.583333 0.178571 coval
3.000000 -0.166667 coval
3.000000 -0.166667 coval
1.500000 -0.083333 coval
0.950000 0.013158 coval
2.375000 -0.144737 coval
4.749999 -0.197368 coval
0.843750 0.138889 coval
0.843750 0.138889 coval
0.750000 0.138889 coval
0.944444 0.029412 coval
0.531250 0.441176 coval
2.500000 -0.150000 coval
2.500000 -0.150000 coval
0.666667 0.125000 coval
0.666667 0.125000 coval
2.000000 -0.125000 coval
0.777778 0.142857 coval
0.875000 0.035714 coval
1.500000 -0.187500 coval
1.333333 -0.062500 coval
1.250000 -0.050000 coval
0.700000 0.214286 coval
3.500000 -0.178571 coval
1.166667 -0.071429 coval
0.750000 0.083333 coval
2.250000 -0.138889 coval
1.250000 -0.050000 coval
2.500000 -0.150000 coval
1.750000 -0.214286 coval
1.750000 -0.214286 coval
0.361111 0.500000 coval
0.650000 0.269231 coval
0.500000 0.250000 coval
2.000000 -0.125000 coval
1.750000 -0.107143 coval
0.535714 0.216667 coval
1.250000 -0.100000 coval
2.500000 -0.150000 coval
2.500000 -0.150000 coval
0.500000 0.250000 coval
1.000000 0.000000 coval
0.625000 0.150000 coval
1.250000 -0.050000 coval
1.125000 -0.027778 coval
0.562500 0.194444 coval
1.083333 -0.038462 coval
0.541667 0.269231 coval
1.062500 -0.014706 coval
4.250000 -0.191176 coval
1.416667 -0.073529 coval
0.937500 0.016667 coval
2.625000 -0.154762 coval
0.525000 0.226190 coval
0.525000 0.309524 coval
0.875000 0.071429 coval
2.250000 -0.138889 coval
1.125000 -0.027778 coval
5.500000 -0.204545 coval
0.423077 0.340909 coval
2.750000 -0.159091 coval
2.250000 -0.138889 coval
0.750000 0.083333 coval
1.333333 -0.062500 coval
1.333333 -0.062500 coval
2.500000 -0.150000 coval
2.500000 -0.150000 coval
0.625000 0.150000 coval
1.500000 -0.083333 coval
0.600000 0.166667 coval
1.125000 -0.027778 coval
2.250000 -0.138889 coval
0.954545 0.023810 coval
0.875000 0.035714 coval
0.846154 0.090909 coval
5.500000 -0.204545 coval
0.687500 0.227273 coval
0.750000 0.083333 coval
1.250000 -0.050000 coval
1.250000 -0.050000 coval
3.500000 -0.178571 coval
0.750000 0.083333 coval
2.250000 -0.138889 coval
0.583333 0.178571 coval
1.750000 -0.107143 coval
2.500000 -0.150000 coval
1.250000 -0.050000 coval
1.750000 -0.107143 coval
1.750000 -0.107143 coval
1.750000 -0.107143 coval
2.000000 -0.125000 coval
0.500000 0.250000 coval
2.000000 -0.125000 coval
0.625000 0.300000 coval
0.714286 0.200000 coval
3.000000 -0.166667 coval
1.500000 -0.083333 coval
3.000000 -0.166667 coval
3.000000 -0.166667 coval
2.250000 -0.138889 coval
2.250000 -0.138889 coval
3.000000 -0.166667 coval
1.500000 -0.083333 coval
1.500000 -0.083333 coval
3.000000 -0.166667 coval
2.250000 -0.138889 coval
2.250000 -0.138889 coval
2.250000 -0.138889 coval
0.750000 0.083333 coval
1.500000 -0.166667 coval
1.000000 0.000000 coval
0.750000 0.250000 coval
1.000000 0.000000 coval
1.083333 -0.038462 coval
0.812500 0.057692 coval
1.500000 -0.083333 coval
0.527778 0.223684 coval
2.375000 -0.144737 coval
4.000000 -0.187500 coval
1.333333 -0.062500 coval
0.833333 0.100000 coval
0.833333 0.100000 coval
4.000000 -0.187500 coval
4.000000 -0.187500 coval
2.500000 -0.150000 coval
0.833333 0.050000 coval
0.312500 0.550000 coval
1.500000 -0.166667 coval
0.416667 0.350000 coval
0.714286 0.200000 coval
2.500000 -0.150000 coval
0.833333 0.050000 coval
2.500000 -0.150000 coval
1.625000 -0.096154 coval
3.250000 -0.173077 coval
0.650000 0.134615 coval
1.083333 -0.019231 coval
1.625000 -0.096154 coval
3.250000 -0.173077 coval
1.750000 -0.154762 coval
5.250000 -0.202381 coval
5.250000 -0.202381 coval
2.100000 -0.154762 coval
0.900000 0.055556 coval
0.900000 0.055556 coval
0.812500 0.115385 coval
0.541667 0.211538 coval
0.700000 0.107143 coval
1.750000 -0.107143 coval
1.000000 0.000000 coval
1.000000 0.000000 coval
1.000000 0.000000 coval
1.625000 -0.096154 coval
0.464286 0.288462 coval
3.250000 -0.173077 coval
3.250000 -0.173077 coval
0.450000 0.305556 coval
2.250000 -0.138889 coval
2.250000 -0.138889 coval
1.416667 -0.073529 coval
2.550000 -0.191176 coval
1.875000 -0.116667 coval
0.416667 0.350000 coval
1.050000 -0.035714 coval
1.050000 -0.035714 coval
1.050000 -0.035714 coval
1.272727 -0.107143 coval
0.875000 0.035714 coval
0.863636 0.078947 coval
1.187500 -0.039474 coval
2.750000 -0.159091 coval
0.687500 0.227273 coval
0.785714 0.136364 coval
1.750000 -0.178571 coval
1.750000 -0.107143 coval
3.500000 -0.178571 coval
0.700000 0.107143 coval
1.166667 -0.035714 coval
1.750000 -0.107143 coval
1.250000 -0.050000 coval
1.250000 -0.050000 coval
2.500000 -0.150000 coval
2.750000 -0.159091 coval
1.375000 -0.159091 coval
2.750000 -0.159091 coval
0.600000 0.250000 coval
1.200000 -0.083333 coval
1.333333 -0.062500 coval
2.000000 -0.125000 coval
0.750000 0.083333 coval
1.285714 -0.222222 coval
0.650000 0.134615 coval
3.250000 -0.173077 coval
1.333333 -0.062500 coval
4.000000 -0.187500 coval
2.000000 -0.125000 coval
1.666667 -0.200000 coval
1.250000 -0.050000 coval
1.375000 -0.068182 coval
2.750000 -0.159091 coval
3.250000 -0.173077 coval
3.250000 -0.173077 coval
1.500000 -0.125000 coval
2.000000 -0.125000 coval
1.625000 -0.096154 coval
3.250000 -0.173077 coval
3.250000 -0.173077 coval
0.650000 0.134615 coval
2.250000 -0.138889 coval
1.125000 -0.027778 coval
2.250000 -0.138889 coval
1.400000 -0.142857 coval
1.400000 -0.107143 coval
4.000000 -0.187500 coval
1.333333 -0.062500 coval
2.500000 -0.150000 coval
1.250000 -0.050000 coval
2.500000 -0.150000 coval
0.500000 0.250000 coval
1.071429 -0.050000 coval
0.833333 0.150000 coval
0.937500 0.050000 coval
1.250000 -0.050000 coval
1.250000 -0.050000 coval
2.500000 -0.150000 coval
0.375000 0.416667 coval
4.500000 -0.194444 coval
0.750000 0.083333 coval
1.000000 0.000000 coval
2.000000 -0.187500 coval
3.500000 -0.178571 coval
0.500000 0.250000 coval
1.166667 -0.071429 coval
2.000000 -0.125000 coval
0.928571 0.038462 coval
0.541667 0.346154 coval
3.500000 -0.178571 coval
3.500000 -0.178571 coval
3.500000 -0.178571 coval
0.350000 0.464286 coval
0.250000 0.750000 coval
0.750000 0.083333 coval
1.375000 -0.068182 coval
2.750000 -0.159091 coval
0.375000 0.416667 coval
1.500000 -0.083333 coval
0.875000 0.035714 coval
3.500000 -0.178571 coval
2.500000 -0.150000 coval
2.500000 -0.150000 coval
1.750000 -0.107143 coval
2.100000 -0.178571 coval
1.750000 -0.107143 coval
1.166667 -0.035714 coval
0.750000 0.083333 coval
4.000000 -0.187500 coval
2.000000 -0.125000 coval
0.625000 0.150000 coval
1.071429 -0.050000 coval
1.250000 -0.150000 coval
2.500000 -0.150000 coval
0.833333 0.050000 coval
1.250000 -0.050000 coval
0.400000 0.375000 coval
1.142857 -0.125000 coval
1.142857 -0.125000 coval
1.333333 -0.187500 coval
1.600000 -0.187500 coval
1.500000 -0.083333 coval
1.500000 -0.166667 coval
0.750000 0.083333 coval
3.000000 -0.187500 coval
0.800000 0.062500 coval
4.000000 -0.187500 coval
1.200000 -0.083333 coval
1.500000 -0.083333 coval
1.050000 -0.035714 coval
1.050000 -0.035714 coval
1.050000 -0.035714 coval
3.750000 -0.183333 coval
0.340909 0.483333 coval
0.800000 0.062500 coval
4.000000 -0.187500 coval
0.875000 0.035714 coval
3.500000 -0.178571 coval
1.000000 0.000000 coval
0.750000 0.083333 coval
1.375000 -0.068182 coval
0.687500 0.113636 coval
4.000000 -0.187500 coval
3.000000 -0.187500 coval
1.000000 0.000000 coval
0.900000 0.055556 coval
0.750000 0.083333 coval
1.800000 -0.138889 coval
1.250000 -0.050000 coval
1.375000 -0.068182 coval
1.500000 -0.083333 coval
3.000000 -0.166667 coval
3.000000 -0.166667 coval
2.250000 -0.138889 coval
1.500000 -0.138889 coval
1.166667 -0.035714 coval
3.500000 -0.178571 coval
0.416667 0.350000 coval
3.000000 -0.166667 coval
0.500000 0.250000 coval
2.250000 -0.138889 coval
2.250000 -0.138889 coval
3.250000 -0.173077 coval
0.333333 0.500000 coval
1.425000 -0.092105 coval
1.055556 -0.026316 coval
0.750000 0.083333 coval
0.571429 0.187500 coval
4.000000 -0.187500 coval
0.666667 0.125000 coval
0.937500 0.033333 coval
0.468750 0.283333 coval
0.312500 0.550000 coval
1.375000 -0.068182 coval
1.833333 -0.227273 coval
0.687500 0.113636 coval
0.571429 0.187500 coval
2.666667 -0.187500 coval
0.458333 0.295455 coval
2.750000 -0.159091 coval
1.166667 -0.035714 coval
1.166667 -0.035714 coval
1.750000 -0.178571 coval
1.750000 -0.178571 coval
2.000000 -0.125000 coval
1.000000 0.000000 coval
0.800000 0.125000 coval
1.000000 0.000000 coval
0.500000 0.250000 coval
0.431818 0.328947 coval
1.062500 -0.014706 coval
4.250000 -0.191176 coval
3.500000 -0.178571 coval
3.500000 -0.178571 coval
0.875000 0.035714 coval
1.400000 -0.142857 coval
0.375000 0.416667 coval
1.750000 -0.107143 coval
0.583333 0.178571 coval
0.625000 0.300000 coval
1.250000 -0.050000 coval
0.500000 0.250000 coval
1.500000 -0.150000 coval
0.625000 0.300000 coval
0.833333 0.100000 coval
2.250000 -0.138889 coval
2.250000 -0.138889 coval
1.125000 -0.027778 coval
1.058594 -0.055351 politics
1.018797 -0.018450 politics
1.050388 -0.047970 politics
1.007435 -0.007380 politics
1.022642 -0.022140 politics
1.081125 -0.075038 politics
1.126197 -0.082333 politics
1.038442 -0.037019 politics
1.712939 -0.082833 politics
1.016785 -0.016508 politics
1.396992 -0.094618 politics
1.710866 -0.097847 politics
2.419271 -0.088159 politics
1.039150 -0.037675 politics
1.779693 -0.098924 politics
1.180432 -0.070936 politics
1.091657 -0.083961 politics
1.104637 -0.094726 politics
1.407576 -0.081701 politics
1.037534 -0.036176 politics
1.454887 -0.097416 politics
1.494208 -0.097416 politics
1.613565 -0.089247 politics
2.459135 -0.092180 politics
1.049231 -0.046921 politics
1.012871 -0.001271 politics
1.114379 -0.092180 politics
1.101184 -0.091887 politics
1.376851 -0.078495 politics
1.220764 -0.099022 politics
2.901163 -0.088237 politics
1.583037 -0.078217 politics
1.016843 -0.010541 politics
0.804592 0.044158 politics
1.057571 -0.044539 politics
1.132498 -0.083370 politics
3.148738 -0.086233 politics
0.426426 0.152183 politics
1.253619 -0.075354 politics
1.045212 -0.027527 politics
1.601804 -0.081652 politics
2.905038 -0.089528 politics
1.590820 -0.086765 politics
1.070654 -0.065991 politics
1.102911 -0.088607 politics
1.058996 -0.055709 politics
1.120936 -0.090449 politics
3.143271 -0.087072 politics
1.042560 -0.040823 politics
1.238312 -0.090449 politics
1.092922 -0.085021 politics
1.575435 -0.089681 politics
1.042035 -0.040340 politics
1.051339 -0.048832 politics
1.046667 -0.044586 politics
1.075342 -0.070064 politics
1.263158 -0.081250 politics
1.041215 -0.039583 politics
1.052632 -0.050000 politics
1.048035 -0.045833 politics
1.059603 -0.056250 politics
1.250000 -0.040000 synthetic
1.000000 0.000000 synthetic
0.769231 0.060000 synthetic
1.428571 -0.060000 synthetic
1.666667 -0.080000 synthetic
1.428571 -0.060000 synthetic
1.666667 -0.080000 synthetic
2.000000 -0.140000 synthetic
0.714286 0.080000 synthetic
1.000000 0.000000 synthetic
2.083333 -0.120000 synthetic
0.909091 0.020000 synthetic
0.769231 0.060000 synthetic
1.000000 0.000000 synthetic
1.428571 -0.060000 synthetic
1.428571 -0.060000 synthetic
1.111111 -0.020000 synthetic
2.000000 -0.100000 synthetic
0.909091 0.020000 synthetic
1.250000 -0.040000 synthetic
1.428571 -0.060000 synthetic
0.714286 0.080000 synthetic
0.909091 0.020000 synthetic
2.000000 -0.100000 synthetic
2.000000 -0.100000 synthetic
0.833333 0.040000 synthetic
2.000000 -0.100000 synthetic
1.000000 0.000000 synthetic
2.272727 -0.120000 synthetic
1.111111 -0.020000 synthetic
1.111111 -0.020000 synthetic
1.428571 -0.060000 synthetic
0.909091 0.020000 synthetic
1.000000 0.000000 synthetic
1.000000 0.000000 synthetic
1.666667 -0.080000 synthetic
0.909091 0.020000 synthetic
1.666667 -0.080000 synthetic
1.666667 -0.080000 synthetic
1.000000 0.000000 synthetic
1.250000 -0.040000 synthetic
1.250000 -0.040000 synthetic
1.666667 -0.080000 synthetic
1.111111 -0.020000 synthetic
1.250000 -0.040000 synthetic
1.785714 -0.100000 synthetic
1.111111 -0.020000 synthetic
1.428571 -0.060000 synthetic
0.625000 0.120000 synthetic
1.666667 -0.080000 synthetic
2.173913 -0.120000 synthetic
2.777778 -0.160000 synthetic
0.909091 0.020000 synthetic
1.000000 0.000000 synthetic
0.769231 0.060000 synthetic
1.428571 -0.060000 synthetic
1.250000 -0.040000 synthetic
1.111111 -0.020000 synthetic
1.428571 -0.060000 synthetic
1.250000 -0.040000 synthetic
0.666667 0.100000 synthetic
1.111111 -0.020000 synthetic
1.250000 -0.040000 synthetic
1.923077 -0.120000 synthetic
1.111111 -0.020000 synthetic
0.909091 0.020000 synthetic
1.666667 -0.080000 synthetic
1.250000 -0.040000 synthetic
1.111111 -0.020000 synthetic
1.111111 -0.020000 synthetic
2.000000 -0.100000 synthetic
1.666667 -0.080000 synthetic
0.833333 0.040000 synthetic
1.111111 -0.020000 synthetic
1.666667 -0.080000 synthetic
1.000000 0.000000 synthetic
1.111111 -0.020000 synthetic
1.000000 0.000000 synthetic
1.000000 0.000000 synthetic
1.923077 -0.100000 synthetic
1.111111 -0.020000 synthetic
1.000000 0.000000 synthetic
1.428571 -0.060000 synthetic
1.666667 -0.080000 synthetic
1.000000 0.000000 synthetic
1.111111 -0.020000 synthetic
1.666667 -0.100000 synthetic
1.111111 -0.020000 synthetic
0.833333 0.040000 synthetic
1.111111 -0.020000 synthetic
1.250000 -0.040000 synthetic
0.714286 0.080000 synthetic
1.428571 -0.060000 synthetic
1.666667 -0.080000 synthetic
1.666667 -0.080000 synthetic
0.833333 0.040000 synthetic
1.250000 -0.040000 synthetic
1.000000 0.000000 synthetic
1.000000 0.000000 synthetic
2.000000 -0.100000 synthetic
1.666667 -0.080000 synthetic
1.428571 -0.060000 synthetic
1.250000 -0.040000 synthetic
1.000000 0.000000 synthetic
1.428571 -0.060000 synthetic
1.250000 -0.040000 synthetic
1.111111 -0.020000 synthetic
1.000000 0.000000 synthetic
1.111111 -0.020000 synthetic
1.111111 -0.020000 synthetic
1.250000 -0.040000 synthetic
1.666667 -0.080000 synthetic
1.000000 0.000000 synthetic
1.000000 0.000000 synthetic
1.428571 -0.060000 synthetic
0.909091 0.020000 synthetic
1.666667 -0.080000 synthetic
1.428571 -0.060000 synthetic
1.000000 0.000000 synthetic
2.000000 -0.100000 synthetic
2.000000 -0.100000 synthetic
1.111111 -0.020000 synthetic
1.000000 0.000000 synthetic
0.769231 0.060000 synthetic
1.666667 -0.080000 synthetic
1.111111 -0.020000 synthetic
1.250000 -0.040000 synthetic
1.111111 -0.020000 synthetic
1.666667 -0.080000 synthetic
0.909091 0.020000 synthetic
1.428571 -0.060000 synthetic
1.111111 -0.020000 synthetic
1.111111 -0.020000 synthetic
1.428571 -0.060000 synthetic
1.428571 -0.060000 synthetic
2.500000 -0.120000 synthetic
2.000000 -0.100000 synthetic
1.000000 0.000000 synthetic
1.000000 0.000000 synthetic
1.000000 0.000000 synthetic
1.666667 -0.080000 synthetic
1.000000 0.000000 synthetic
2.500000 -0.120000 synthetic
0.833333 0.040000 synthetic
0.909091 0.020000 synthetic
1.428571 -0.060000 synthetic
1.250000 -0.040000 synthetic
0.833333 0.040000 synthetic
0.909091 0.020000 synthetic
2.380952 -0.120000 synthetic
2.000000 -0.100000 synthetic
1.111111 -0.020000 synthetic
1.428571 -0.060000 synthetic
1.000000 0.000000 synthetic
1.428571 -0.060000 synthetic
1.428571 -0.060000 synthetic
1.000000 0.000000 synthetic
2.000000 -0.100000 synthetic
0.833333 0.040000 synthetic
1.666667 -0.080000 synthetic
1.000000 0.000000 synthetic
1.250000 -0.040000 synthetic
1.111111 -0.020000 synthetic
2.000000 -0.100000 synthetic
0.909091 0.020000 synthetic
2.000000 -0.100000 synthetic
1.000000 0.000000 synthetic
1.000000 0.000000 synthetic
0.909091 0.020000 synthetic
1.111111 -0.020000 synthetic
0.833333 0.040000 synthetic
2.307692 -0.120000 synthetic
1.428571 -0.060000 synthetic
1.250000 -0.040000 synthetic
2.000000 -0.100000 synthetic
1.250000 -0.040000 synthetic
1.000000 0.000000 synthetic
0.833333 0.040000 synthetic
1.666667 -0.080000 synthetic
2.777778 -0.140000 synthetic
1.000000 0.000000 synthetic
1.000000 0.000000 synthetic
1.111111 -0.020000 synthetic
1.111111 -0.020000 synthetic
1.428571 -0.060000 synthetic
1.000000 0.000000 synthetic
2.000000 -0.120000 synthetic
1.666667 -0.080000 synthetic
1.111111 -0.020000 synthetic
0.909091 0.020000 synthetic
1.000000 0.000000 synthetic
1.000000 0.000000 synthetic
1.666667 -0.080000 synthetic
1.666667 -0.080000 synthetic
1.000000 0.000000 synthetic
0.909091 0.020000 synthetic
1.111111 -0.020000 synthetic
1.000000 0.000000 synthetic
1.428571 -0.060000 synthetic
2.000000 -0.100000 synthetic
1.250000 -0.040000 synthetic
0.666667 0.100000 synthetic
0.714286 0.080000 synthetic
2.272727 -0.120000 synthetic
2.631579 -0.160000 synthetic
1.000000 0.000000 synthetic
1.111111 -0.020000 synthetic
1.111111 -0.020000 synthetic
1.428571 -0.060000 synthetic
1.428571 -0.060000 synthetic
1.666667 -0.080000 synthetic
1.428571 -0.060000 synthetic
1.666667 -0.080000 synthetic
1.428571 -0.060000 synthetic
0.769231 0.060000 synthetic
1.428571 -0.060000 synthetic
1.666667 -0.080000 synthetic
2.000000 -0.100000 synthetic
0.833333 0.040000 synthetic
0.833333 0.040000 synthetic
1.739130 -0.100000 synthetic
1.428571 -0.060000 synthetic
1.000000 0.000000 synthetic
0.909091 0.020000 synthetic
1.000000 0.000000 synthetic
2.000000 -0.100000 synthetic
0.909091 0.020000 synthetic
1.000000 0.000000 synthetic
1.250000 -0.040000 synthetic
1.111111 -0.020000 synthetic
0.909091 0.020000 synthetic
1.428571 -0.060000 synthetic
1.428571 -0.060000 synthetic
1.428571 -0.060000 synthetic
1.000000 0.000000 synthetic
1.250000 -0.040000 synthetic
1.666667 -0.080000 synthetic
1.000000 0.000000 synthetic
1.111111 -0.020000 synthetic
2.500000 -0.120000 synthetic
1.250000 -0.040000 synthetic
1.428571 -0.060000 synthetic
0.909091 0.020000 synthetic
1.666667 -0.100000 synthetic
1.428571 -0.060000 synthetic
0.714286 0.080000 synthetic
2.173913 -0.120000 synthetic
1.000000 0.000000 synthetic
1.111111 -0.020000 synthetic
1.666667 -0.080000 synthetic
1.666667 -0.080000 synthetic
0.833333 0.040000 synthetic
0.909091 0.020000 synthetic
1.000000 0.000000 synthetic
1.428571 -0.060000 synthetic
0.714286 0.080000 synthetic
1.000000 0.000000 synthetic
1.250000 -0.040000 synthetic
2.000000 -0.100000 synthetic
1.666667 -0.080000 synthetic
1.428571 -0.060000 synthetic
2.380952 -0.120000 synthetic
1.000000 0.000000 synthetic
1.111111 -0.020000 synthetic
1.250000 -0.040000 synthetic
1.250000 -0.040000 synthetic
0.833333 0.040000 synthetic
1.111111 -0.020000 synthetic
1.111111 -0.020000 synthetic
2.000000 -0.100000 synthetic
1.250000 -0.040000 synthetic
1.428571 -0.060000 synthetic
0.769231 0.060000 synthetic
0.909091 0.020000 synthetic
2.000000 -0.100000 synthetic
0.909091 0.020000 synthetic
0.714286 0.080000 synthetic
2.380952 -0.180000 synthetic
0.833333 0.040000 synthetic
2.000000 -0.100000 synthetic
1.000000 0.000000 synthetic
0.769231 0.060000 synthetic
1.428571 -0.060000 synthetic
1.428571 -0.060000 synthetic
1.666667 -0.080000 synthetic
2.500000 -0.120000 synthetic
1.111111 -0.020000 synthetic
1.428571 -0.060000 synthetic
1.111111 -0.020000 synthetic
0.769231 0.060000 synthetic
1.250000 -0.040000 synthetic
1.111111 -0.020000 synthetic
0.833333 0.040000 synthetic
1.666667 -0.080000 synthetic
1.428571 -0.060000 synthetic
1.111111 -0.020000 synthetic
1.428571 -0.060000 synthetic
1.428571 -0.060000 synthetic
1.111111 -0.020000 synthetic
1.666667 -0.080000 synthetic
2.000000 -0.100000 synthetic
1.250000 -0.040000 synthetic
0.769231 0.060000 synthetic
1.428571 -0.060000 synthetic
1.666667 -0.080000 synthetic
1.666667 -0.120000 synthetic
0.909091 0.020000 synthetic
0.909091 0.020000 synthetic
1.724138 -0.120000 synthetic
0.833333 0.040000 synthetic
1.250000 -0.040000 synthetic
1.666667 -0.080000 synthetic
1.666667 -0.080000 synthetic
0.833333 0.040000 synthetic
1.111111 -0.020000 synthetic
1.111111 -0.020000 synthetic
0.909091 0.020000 synthetic
0.769231 0.060000 synthetic
1.428571 -0.060000 synthetic
2.000000 -0.100000 synthetic
0.909091 0.020000 synthetic
1.851852 -0.120000 synthetic
0.714286 0.080000 synthetic
1.111111 -0.020000 synthetic
2.083333 -0.120000 synthetic
0.833333 0.040000 synthetic
1.428571 -0.060000 synthetic
1.428571 -0.060000 synthetic
1.666667 -0.080000 synthetic
1.250000 -0.040000 synthetic
1.000000 0.000000 synthetic
1.000000 0.000000 synthetic
1.000000 0.000000 synthetic
0.833333 0.040000 synthetic
1.785714 -0.100000 synthetic
0.833333 0.040000 synthetic
1.111111 -0.020000 synthetic
2.272727 -0.120000 synthetic
2.000000 -0.120000 synthetic
0.769231 0.060000 synthetic
2.222222 -0.120000 synthetic
1.250000 -0.040000 synthetic
2.380952 -0.120000 synthetic
0.666667 0.100000 synthetic
1.250000 -0.040000 synthetic
2.000000 -0.100000 synthetic
1.428571 -0.060000 synthetic
1.818182 -0.100000 synthetic
0.714286 0.080000 synthetic
1.666667 -0.080000 synthetic
1.250000 -0.040000 synthetic
1.428571 -0.060000 synthetic
1.250000 -0.040000 synthetic
1.250000 -0.040000 synthetic
1.000000 0.000000 synthetic
1.000000 0.000000 synthetic
1.000000 0.000000 synthetic
1.428571 -0.060000 synthetic
1.666667 -0.080000 synthetic
0.909091 0.020000 synthetic
1.666667 -0.080000 synthetic
0.769231 0.060000 synthetic
1.250000 -0.040000 synthetic
1.250000 -0.040000 synthetic
1.428571 -0.060000 synthetic
1.250000 -0.040000 synthetic
1.428571 -0.060000 synthetic
0.833333 0.040000 synthetic
1.111111 -0.020000 synthetic
1.250000 -0.040000 synthetic
0.769231 0.060000 synthetic
1.666667 -0.080000 synthetic
0.909091 0.020000 synthetic
1.666667 -0.080000 synthetic
1.428571 -0.060000 synthetic
1.250000 -0.040000 synthetic
1.111111 -0.020000 synthetic
1.111111 -0.020000 synthetic
0.909091 0.020000 synthetic
1.111111 -0.020000 synthetic
0.714286 0.080000 synthetic
2.000000 -0.100000 synthetic
1.428571 -0.060000 synthetic
1.000000 0.000000 synthetic
1.000000 0.000000 synthetic
1.818182 -0.100000 synthetic
0.909091 0.020000 synthetic
1.250000 -0.040000 synthetic
1.250000 -0.040000 synthetic
1.428571 -0.060000 synthetic
1.250000 -0.040000 synthetic
1.000000 0.000000 synthetic
1.111111 -0.020000 synthetic
1.000000 0.000000 synthetic
1.250000 -0.040000 synthetic
2.000000 -0.100000 synthetic
1.666667 -0.080000 synthetic
1.111111 -0.020000 synthetic
1.000000 0.000000 synthetic
0.833333 0.040000 synthetic
1.851852 -0.120000 synthetic
1.250000 -0.040000 synthetic
1.111111 -0.020000 synthetic
0.909091 0.020000 synthetic
0.909091 0.020000 synthetic
1.250000 -0.040000 synthetic
1.428571 -0.060000 synthetic
1.111111 -0.020000 synthetic
1.250000 -0.040000 synthetic
1.000000 0.000000 synthetic
0.833333 0.040000 synthetic
1.250000 -0.040000 synthetic
1.000000 0.000000 synthetic
1.428571 -0.060000 synthetic
1.428571 -0.060000 synthetic
1.428571 -0.060000 synthetic
1.666667 -0.080000 synthetic
1.000000 0.000000 synthetic
1.000000 0.000000 synthetic
1.428571 -0.060000 synthetic
1.428571 -0.060000 synthetic
2.000000 -0.100000 synthetic
1.250000 -0.040000 synthetic
1.000000 0.000000 synthetic
1.000000 0.000000 synthetic
0.909091 0.020000 synthetic
1.428571 -0.060000 synthetic
1.428571 -0.060000 synthetic
1.666667 -0.080000 synthetic
1.250000 -0.040000 synthetic
1.428571 -0.060000 synthetic
0.833333 0.040000 synthetic
2.000000 -0.100000 synthetic
0.714286 0.080000 synthetic
1.724138 -0.120000 synthetic
1.923077 -0.100000 synthetic
1.111111 -0.020000 synthetic
1.250000 -0.040000 synthetic
1.666667 -0.080000 synthetic
0.909091 0.020000 synthetic
1.428571 -0.060000 synthetic
1.111111 -0.020000 synthetic
1.111111 -0.020000 synthetic
1.666667 -0.080000 synthetic
0.909091 0.020000 synthetic
1.666667 -0.080000 synthetic
1.250000 -0.040000 synthetic
0.769231 0.060000 synthetic
0.833333 0.040000 synthetic
1.428571 -0.060000 synthetic
0.833333 0.040000 synthetic
2.000000 -0.100000 synthetic
1.111111 -0.020000 synthetic
1.250000 -0.040000 synthetic
1.111111 -0.020000 synthetic
1.250000 -0.040000 synthetic
0.666667 0.100000 synthetic
0.833333 0.040000 synthetic
2.272727 -0.120000 synthetic
2.000000 -0.100000 synthetic
1.111111 -0.020000 synthetic
1.000000 0.000000 synthetic
2.173913 -0.120000 synthetic
0.909091 0.020000 synthetic
2.083333 -0.120000 synthetic
0.909091 0.020000 synthetic
0.769231 0.060000 synthetic
0.909091 0.020000 synthetic
1.666667 -0.080000 synthetic
2.000000 -0.120000 synthetic
0.666667 0.100000 synthetic
1.666667 -0.080000 synthetic
1.000000 0.000000 synthetic
1.428571 -0.060000 synthetic
1.666667 -0.080000 synthetic
1.000000 0.000000 synthetic
1.785714 -0.140000 synthetic
0.909091 0.020000 synthetic
1.250000 -0.040000 synthetic
1.250000 -0.040000 synthetic
1.666667 -0.080000 synthetic
1.111111 -0.020000 synthetic
1.000000 0.000000 synthetic
0.909091 0.020000 synthetic
2.000000 -0.100000 synthetic
1.428571 -0.060000 synthetic
2.222222 -0.120000 synthetic
0.909091 0.020000 synthetic
0.714286 0.080000 synthetic
1.428571 -0.060000 synthetic
1.000000 0.000000 synthetic
1.428571 -0.060000 synthetic
1.428571 -0.060000 synthetic
1.428571 -0.060000 synthetic
0.833333 0.040000 synthetic
1.428571 -0.060000 synthetic
1.000000 0.000000 synthetic
1.000000 0.000000 synthetic
1.666667 -0.080000 synthetic
1.000000 0.000000 synthetic
2.105263 -0.160000 synthetic
1.111111 -0.060000 synthetic
0.689655 0.180000 synthetic
0.322581 0.420000 synthetic
3.076923 -0.180000 synthetic
0.769231 0.120000 synthetic
0.277778 0.520000 synthetic
1.200000 -0.100000 synthetic
0.666667 0.200000 synthetic
0.294118 0.480000 synthetic
1.500000 -0.140000 synthetic
0.800000 0.100000 synthetic
0.333333 0.400000 synthetic
1.363636 -0.160000 synthetic
0.645161 0.220000 synthetic
0.263158 0.560000 synthetic
1.363636 -0.160000 synthetic
0.909091 0.040000 synthetic
0.285714 0.500000 synthetic
1.428571 -0.160000 synthetic
0.769231 0.120000 synthetic
0.294118 0.480000 synthetic
1.250000 -0.120000 synthetic
0.555556 0.320000 synthetic
0.256410 0.580000 synthetic
1.500000 -0.180000 synthetic
0.740741 0.140000 synthetic
0.256410 0.580000 synthetic
1.250000 -0.120000 synthetic
0.740741 0.140000 synthetic
0.294118 0.480000 synthetic
1.363636 -0.160000 synthetic
1.000000 0.000000 synthetic
0.303030 0.460000 synthetic
2.105263 -0.180000 synthetic
1.304348 -0.140000 synthetic
0.769231 0.120000 synthetic
0.303030 0.460000 synthetic
1.250000 -0.120000 synthetic
0.625000 0.240000 synthetic
0.294118 0.480000 synthetic
1.304348 -0.140000 synthetic
0.869565 0.060000 synthetic
0.312500 0.440000 synthetic
1.304348 -0.140000 synthetic
0.769231 0.120000 synthetic
0.256410 0.580000 synthetic
2.352941 -0.180000 synthetic
1.764706 -0.180000 synthetic
0.714286 0.160000 synthetic
0.333333 0.400000 synthetic
3.076923 -0.180000 synthetic
0.869565 0.060000 synthetic
0.303030 0.460000 synthetic
1.304348 -0.140000 synthetic
0.625000 0.240000 synthetic
0.285714 0.500000 synthetic
1.363636 -0.160000 synthetic
0.689655 0.180000 synthetic
0.285714 0.500000 synthetic
1.111111 -0.060000 synthetic
0.588235 0.280000 synthetic
0.270270 0.540000 synthetic
1.875000 -0.160000 synthetic
0.909091 0.040000 synthetic
0.312500 0.440000 synthetic
2.222222 -0.180000 synthetic
1.111111 -0.060000 synthetic
1.000000 0.000000 synthetic
0.322581 0.420000 synthetic
1.034483 -0.020000 synthetic
0.606061 0.260000 synthetic
0.256410 0.580000 synthetic
1.818182 -0.180000 synthetic
0.740741 0.140000 synthetic
0.270270 0.540000 synthetic
1.250000 -0.120000 synthetic
0.740741 0.140000 synthetic
0.238095 0.640000 synthetic
1.200000 -0.100000 synthetic
0.740741 0.140000 synthetic
0.263158 0.560000 synthetic
1.363636 -0.160000 synthetic
0.666667 0.200000 synthetic
0.312500 0.440000 synthetic
1.363636 -0.160000 synthetic
0.645161 0.220000 synthetic
0.294118 0.480000 synthetic
3.636364 -0.180000 synthetic
1.363636 -0.160000 synthetic
0.833333 0.080000 synthetic
0.294118 0.480000 synthetic
3.571429 -0.180000 synthetic
1.304348 -0.140000 synthetic
0.740741 0.140000 synthetic
0.344828 0.380000 synthetic
1.304348 -0.140000 synthetic
0.666667 0.200000 synthetic
0.312500 0.440000 synthetic
1.200000 -0.100000 synthetic
0.666667 0.200000 synthetic
0.322581 0.420000 synthetic
3.846154 -0.180000 synthetic
1.153846 -0.080000 synthetic
0.869565 0.060000 synthetic
0.294118 0.480000 synthetic
1.904762 -0.180000 synthetic
1.200000 -0.100000 synthetic
0.800000 0.100000 synthetic
0.370370 0.340000 synthetic
1.666667 -0.080000 synthetic
0.689655 0.180000 synthetic
0.312500 0.440000 synthetic
1.666667 -0.140000 synthetic
0.869565 0.060000 synthetic
0.312500 0.440000 synthetic
1.428571 -0.180000 synthetic
0.714286 0.160000 synthetic
0.303030 0.460000 synthetic
1.428571 -0.160000 synthetic
0.714286 0.160000 synthetic
0.333333 0.400000 synthetic
1.818182 -0.180000 synthetic
1.304348 -0.140000 synthetic
0.740741 0.140000 synthetic
0.344828 0.380000 synthetic
1.500000 -0.180000 synthetic
0.625000 0.240000 synthetic
0.285714 0.500000 synthetic
1.250000 -0.120000 synthetic
0.645161 0.220000 synthetic
0.303030 0.460000 synthetic
0.666667 0.200000 synthetic
0.270270 0.540000 synthetic
1.250000 -0.120000 synthetic
0.800000 0.100000 synthetic
0.277778 0.520000 synthetic
0.869565 0.060000 synthetic
0.303030 0.460000 synthetic
0.740741 0.140000 synthetic
0.322581 0.420000 synthetic
1.200000 -0.100000 synthetic
0.571429 0.300000 synthetic
0.277778 0.520000 synthetic
1.000000 0.000000 synthetic
0.645161 0.220000 synthetic
0.270270 0.540000 synthetic
4.166667 -0.180000 synthetic
2.500000 -0.180000 synthetic
1.071429 -0.040000 synthetic
0.833333 0.080000 synthetic
0.270270 0.540000 synthetic
1.250000 -0.120000 synthetic
0.769231 0.120000 synthetic
0.263158 0.560000 synthetic
1.363636 -0.160000 synthetic
0.740741 0.140000 synthetic
0.277778 0.520000 synthetic
4.166667 -0.180000 synthetic
1.428571 -0.180000 synthetic
0.689655 0.180000 synthetic
0.303030 0.460000 synthetic
1.200000 -0.100000 synthetic
0.740741 0.140000 synthetic
0.285714 0.500000 synthetic
1.764706 -0.160000 synthetic
0.909091 0.040000 synthetic
0.285714 0.500000 synthetic
1.481481 -0.160000 synthetic
0.645161 0.220000 synthetic
0.263158 0.560000 synthetic
1.304348 -0.140000 synthetic
0.714286 0.160000 synthetic
0.285714 0.500000 synthetic
1.304348 -0.140000 synthetic
0.666667 0.200000 synthetic
0.312500 0.440000 synthetic
1.578947 -0.160000 synthetic
0.666667 0.200000 synthetic
0.357143 0.360000 synthetic
1.428571 -0.160000 synthetic
0.769231 0.120000 synthetic
0.303030 0.460000 synthetic
3.846154 -0.180000 synthetic
1.818182 -0.180000 synthetic
1.153846 -0.080000 synthetic
0.666667 0.200000 synthetic
0.285714 0.500000 synthetic
0.833333 0.080000 synthetic
0.263158 0.560000 synthetic
1.071429 -0.040000 synthetic
0.666667 0.200000 synthetic
0.263158 0.560000 synthetic
1.153846 -0.080000 synthetic
0.714286 0.160000 synthetic
0.285714 0.500000 synthetic
3.333333 -0.180000 synthetic
1.250000 -0.120000 synthetic
0.625000 0.240000 synthetic
0.333333 0.400000 synthetic
2.857143 -0.180000 synthetic
1.578947 -0.140000 synthetic
0.869565 0.060000 synthetic
0.303030 0.460000 synthetic
2.857143 -0.180000 synthetic
1.428571 -0.160000 synthetic
0.909091 0.040000 synthetic
0.312500 0.440000 synthetic
2.222222 -0.180000 synthetic
1.250000 -0.120000 synthetic
0.645161 0.220000 synthetic
0.322581 0.420000 synthetic
1.034483 -0.020000 synthetic
0.571429 0.300000 synthetic
0.303030 0.460000 synthetic
1.363636 -0.160000 synthetic
0.800000 0.100000 synthetic
0.344828 0.380000 synthetic
4.000000 -0.180000 synthetic
1.666667 -0.180000 synthetic
0.909091 0.040000 synthetic
0.357143 0.360000 synthetic
1.071429 -0.040000 synthetic
0.666667 0.200000 synthetic
0.263158 0.560000 synthetic
1.304348 -0.140000 synthetic
0.769231 0.120000 synthetic
0.357143 0.360000 synthetic
2.500000 -0.180000 synthetic
1.428571 -0.180000 synthetic
0.869565 0.060000 synthetic
0.303030 0.460000 synthetic
2.500000 -0.180000 synthetic
1.250000 -0.120000 synthetic
0.666667 0.200000 synthetic
0.270270 0.540000 synthetic
3.076923 -0.180000 synthetic
1.578947 -0.140000 synthetic
0.909091 0.040000 synthetic
0.322581 0.420000 synthetic
1.500000 -0.180000 synthetic
0.606061 0.260000 synthetic
0.312500 0.440000 synthetic
0.645161 0.220000 synthetic
0.370370 0.340000 synthetic
1.666667 -0.160000 synthetic
0.769231 0.120000 synthetic
0.312500 0.440000 synthetic
1.363636 -0.160000 synthetic
0.689655 0.180000 synthetic
0.312500 0.440000 synthetic
1.904762 -0.180000 synthetic
1.304348 -0.140000 synthetic
0.588235 0.280000 synthetic
0.270270 0.540000 synthetic
1.578947 -0.180000 synthetic
0.769231 0.120000 synthetic
0.312500 0.440000 synthetic
1.363636 -0.160000 synthetic
0.689655 0.180000 synthetic
0.277778 0.520000 synthetic
2.777778 -0.180000 synthetic
1.428571 -0.180000 synthetic
0.869565 0.060000 synthetic
0.277778 0.520000 synthetic
1.304348 -0.140000 synthetic
0.606061 0.260000 synthetic
0.344828 0.380000 synthetic
3.846154 -0.180000 synthetic
1.200000 -0.100000 synthetic
0.625000 0.240000 synthetic
0.303030 0.460000 synthetic
1.500000 -0.180000 synthetic
0.606061 0.260000 synthetic
0.277778 0.520000 synthetic
2.857143 -0.160000 synthetic
1.250000 -0.120000 synthetic
0.689655 0.180000 synthetic
0.322581 0.420000 synthetic
1.153846 -0.080000 synthetic
0.666667 0.200000 synthetic
0.357143 0.360000 synthetic
2.352941 -0.180000 synthetic
1.764706 -0.180000 synthetic
0.800000 0.100000 synthetic
0.285714 0.500000 synthetic
1.071429 -0.040000 synthetic
0.666667 0.200000 synthetic
0.333333 0.400000 synthetic
2.857143 -0.180000 synthetic
0.645161 0.220000 synthetic
0.285714 0.500000 synthetic
1.250000 -0.120000 synthetic
0.800000 0.100000 synthetic
0.270270 0.540000 synthetic
2.222222 -0.180000 synthetic
0.588235 0.280000 synthetic
0.333333 0.400000 synthetic
1.304348 -0.140000 synthetic
0.689655 0.180000 synthetic
0.277778 0.520000 synthetic
1.000000 0.000000 synthetic
0.689655 0.180000 synthetic
0.285714 0.500000 synthetic
1.666667 -0.180000 synthetic
0.869565 0.060000 synthetic
0.294118 0.480000 synthetic
1.200000 -0.100000 synthetic
0.714286 0.160000 synthetic
0.250000 0.600000 synthetic
1.250000 -0.120000 synthetic
0.714286 0.160000 synthetic
0.294118 0.480000 synthetic
1.250000 -0.120000 synthetic
0.625000 0.240000 synthetic
0.294118 0.480000 synthetic
2.857143 -0.180000 synthetic
1.363636 -0.160000 synthetic
0.909091 0.040000 synthetic
0.333333 0.400000 synthetic
1.363636 -0.160000 synthetic
0.689655 0.180000 synthetic
0.322581 0.420000 synthetic
4.545454 -0.180000 synthetic
2.000000 -0.180000 synthetic
1.666667 -0.160000 synthetic
0.800000 0.100000 synthetic
0.370370 0.340000 synthetic
2.941176 -0.180000 synthetic
2.000000 -0.100000 synthetic
1.785714 -0.100000 synthetic
1.000000 0.000000 synthetic
0.476190 0.220000 synthetic
3.571429 -0.160000 synthetic
1.904762 -0.100000 synthetic
1.428571 -0.100000 synthetic
0.952381 0.020000 synthetic
0.476190 0.220000 synthetic
3.125000 -0.160000 synthetic
2.105263 -0.140000 synthetic
1.666667 -0.080000 synthetic
0.909091 0.020000 synthetic
0.588235 0.140000 synthetic
1.363636 -0.100000 synthetic
0.769231 0.060000 synthetic
0.454545 0.240000 synthetic
2.777778 -0.140000 synthetic
2.000000 -0.140000 synthetic
1.666667 -0.080000 synthetic
0.833333 0.040000 synthetic
0.714286 0.080000 synthetic
3.125000 -0.160000 synthetic
2.777778 -0.180000 synthetic
1.875000 -0.120000 synthetic
0.588235 0.140000 synthetic
0.588235 0.140000 synthetic
2.500000 -0.120000 synthetic
2.380952 -0.180000 synthetic
2.222222 -0.160000 synthetic
1.000000 0.000000 synthetic
0.416667 0.280000 synthetic
2.941176 -0.140000 synthetic
1.818182 -0.140000 synthetic
1.153846 -0.040000 synthetic
1.111111 -0.020000 synthetic
0.526316 0.180000 synthetic
3.846154 -0.180000 synthetic
2.105263 -0.160000 synthetic
1.428571 -0.080000 synthetic
1.333333 -0.080000 synthetic
0.357143 0.360000 synthetic
4.166667 -0.180000 synthetic
2.500000 -0.120000 synthetic
1.428571 -0.060000 synthetic
0.909091 0.020000 synthetic
0.666667 0.100000 synthetic
2.105263 -0.140000 synthetic
2.222222 -0.120000 synthetic
1.250000 -0.080000 synthetic
0.344828 0.380000 synthetic
2.631579 -0.180000 synthetic
2.777778 -0.180000 synthetic
1.428571 -0.060000 synthetic
0.666667 0.100000 synthetic
0.526316 0.180000 synthetic
3.333333 -0.140000 synthetic
3.333333 -0.160000 synthetic
2.142857 -0.140000 synthetic
0.909091 0.020000 synthetic
0.500000 0.200000 synthetic
2.500000 -0.180000 synthetic
2.500000 -0.120000 synthetic
1.666667 -0.140000 synthetic
0.952381 0.020000 synthetic
0.370370 0.340000 synthetic
2.500000 -0.120000 synthetic
0.909091 0.020000 synthetic
1.363636 -0.120000 synthetic
0.555556 0.160000 synthetic
2.500000 -0.120000 synthetic
1.578947 -0.080000 synthetic
1.052632 -0.020000 synthetic
0.454545 0.240000 synthetic
3.333333 -0.180000 synthetic
2.631579 -0.140000 synthetic
1.428571 -0.060000 synthetic
0.666667 0.100000 synthetic
0.555556 0.160000 synthetic
2.777778 -0.140000 synthetic
0.869565 0.060000 synthetic
0.454545 0.240000 synthetic
2.777778 -0.160000 synthetic
2.000000 -0.140000 synthetic
1.304348 -0.060000 synthetic
0.769231 0.060000 synthetic
0.476190 0.220000 synthetic
3.333333 -0.180000 synthetic
2.222222 -0.160000 synthetic
2.000000 -0.140000 synthetic
0.625000 0.120000 synthetic
0.526316 0.180000 synthetic
1.904762 -0.120000 synthetic
1.363636 -0.060000 synthetic
0.833333 0.060000 synthetic
0.555556 0.160000 synthetic
2.000000 -0.100000 synthetic
1.666667 -0.080000 synthetic
0.833333 0.040000 synthetic
0.526316 0.180000 synthetic
2.000000 -0.100000 synthetic
2.222222 -0.140000 synthetic
1.875000 -0.120000 synthetic
1.428571 -0.060000 synthetic
0.500000 0.200000 synthetic
3.571429 -0.180000 synthetic
2.105263 -0.180000 synthetic
1.578947 -0.080000 synthetic
0.833333 0.080000 synthetic
0.476190 0.220000 synthetic
2.631579 -0.180000 synthetic
1.875000 -0.100000 synthetic
0.800000 0.100000 synthetic
0.434783 0.260000 synthetic
2.083333 -0.160000 synthetic
2.105263 -0.160000 synthetic
1.600000 -0.140000 synthetic
0.769231 0.060000 synthetic
0.434783 0.260000 synthetic
2.000000 -0.100000 synthetic
1.875000 -0.180000 synthetic
0.740741 0.140000 synthetic
0.434783 0.260000 synthetic
3.846154 -0.180000 synthetic
2.352941 -0.140000 synthetic
1.666667 -0.100000 synthetic
0.909091 0.020000 synthetic
0.526316 0.180000 synthetic
3.571429 -0.180000 synthetic
2.272727 -0.160000 synthetic
1.875000 -0.180000 synthetic
0.625000 0.120000 synthetic
0.454545 0.240000 synthetic
3.571429 -0.180000 synthetic
1.666667 -0.080000 synthetic
2.222222 -0.160000 synthetic
0.833333 0.040000 synthetic
0.500000 0.200000 synthetic
2.272727 -0.140000 synthetic
1.111111 -0.040000 synthetic
0.833333 0.040000 synthetic
0.476190 0.220000 synthetic
2.777778 -0.180000 synthetic
2.500000 -0.120000 synthetic
1.764706 -0.100000 synthetic
1.052632 -0.020000 synthetic
0.476190 0.220000 synthetic
2.941176 -0.160000 synthetic
2.083333 -0.160000 synthetic
1.666667 -0.080000 synthetic
1.428571 -0.080000 synthetic
0.400000 0.300000 synthetic
3.333333 -0.160000 synthetic
2.083333 -0.140000 synthetic
1.333333 -0.100000 synthetic
1.000000 0.000000 synthetic
0.370370 0.340000 synthetic
4.166667 -0.160000 synthetic
2.500000 -0.140000 synthetic
2.222222 -0.180000 synthetic
0.909091 0.040000 synthetic
0.416667 0.280000 synthetic
3.571429 -0.180000 synthetic
2.000000 -0.120000 synthetic
0.909091 0.020000 synthetic
0.400000 0.300000 synthetic
2.272727 -0.140000 synthetic
1.500000 -0.140000 synthetic
1.052632 -0.020000 synthetic
0.416667 0.280000 synthetic
3.125000 -0.160000 synthetic
1.904762 -0.120000 synthetic
1.333333 -0.120000 synthetic
0.625000 0.120000 synthetic
0.526316 0.180000 synthetic
4.545454 -0.180000 synthetic
3.076923 -0.140000 synthetic
2.142857 -0.120000 synthetic
0.714286 0.080000 synthetic
0.588235 0.140000 synthetic
2.272727 -0.140000 synthetic
1.250000 -0.040000 synthetic
0.952381 0.020000 synthetic
0.400000 0.300000 synthetic
2.666667 -0.140000 synthetic
1.428571 -0.060000 synthetic
0.833333 0.040000 synthetic
0.454545 0.240000 synthetic
2.500000 -0.180000 synthetic
1.578947 -0.140000 synthetic
1.000000 0.000000 synthetic
0.357143 0.360000 synthetic
3.333333 -0.140000 synthetic
2.500000 -0.180000 synthetic
1.428571 -0.060000 synthetic
0.833333 0.040000 synthetic
0.769231 0.060000 synthetic
2.631579 -0.180000 synthetic
2.000000 -0.100000 synthetic
1.363636 -0.100000 synthetic
1.052632 -0.020000 synthetic
0.416667 0.280000 synthetic
3.571429 -0.160000 synthetic
4.166667 -0.180000 synthetic
1.428571 -0.060000 synthetic
1.111111 -0.020000 synthetic
0.476190 0.220000 synthetic
2.500000 -0.140000 synthetic
2.666667 -0.160000 synthetic
1.428571 -0.120000 synthetic
1.000000 0.000000 synthetic
0.416667 0.280000 synthetic
3.333333 -0.140000 synthetic
2.000000 -0.100000 synthetic
2.173913 -0.120000 synthetic
1.000000 0.000000 synthetic
0.555556 0.160000 synthetic
3.333333 -0.180000 synthetic
3.076923 -0.140000 synthetic
1.666667 -0.080000 synthetic
1.428571 -0.060000 synthetic
0.434783 0.260000 synthetic
4.166667 -0.160000 synthetic
2.857143 -0.180000 synthetic
1.875000 -0.120000 synthetic
1.176471 -0.040000 synthetic
0.454545 0.240000 synthetic
3.333333 -0.140000 synthetic
3.333333 -0.140000 synthetic
2.000000 -0.120000 synthetic
1.176471 -0.060000 synthetic
0.416667 0.280000 synthetic
4.166667 -0.180000 synthetic
3.333333 -0.140000 synthetic
2.272727 -0.120000 synthetic
0.909091 0.020000 synthetic
0.526316 0.180000 synthetic
3.571429 -0.180000 synthetic
2.000000 -0.160000 synthetic
1.428571 -0.080000 synthetic
1.176471 -0.060000 synthetic
0.384615 0.320000 synthetic
2.631579 -0.180000 synthetic
1.578947 -0.120000 synthetic
0.833333 0.060000 synthetic
0.370370 0.340000 synthetic
2.941176 -0.160000 synthetic
1.666667 -0.080000 synthetic
0.588235 0.140000 synthetic
0.588235 0.140000 synthetic
2.631579 -0.140000 synthetic
2.352941 -0.120000 synthetic
1.111111 -0.020000 synthetic
0.714286 0.080000 synthetic
0.666667 0.100000 synthetic
4.166667 -0.180000 synthetic
1.818182 -0.160000 synthetic
1.250000 -0.040000 synthetic
0.555556 0.160000 synthetic
0.588235 0.140000 synthetic
2.222222 -0.160000 synthetic
1.304348 -0.080000 synthetic
0.666667 0.120000 synthetic
0.666667 0.100000 synthetic
2.941176 -0.180000 synthetic
2.500000 -0.140000 synthetic
1.111111 -0.020000 synthetic
1.111111 -0.020000 synthetic
0.555556 0.160000 synthetic
2.222222 -0.180000 synthetic
1.578947 -0.100000 synthetic
0.833333 0.080000 synthetic
0.476190 0.220000 synthetic
2.000000 -0.140000 synthetic
2.142857 -0.120000 synthetic
0.769231 0.060000 synthetic
0.476190 0.220000 synthetic
3.571429 -0.180000 synthetic
2.000000 -0.160000 synthetic
1.500000 -0.140000 synthetic
0.769231 0.080000 synthetic
0.416667 0.280000 synthetic
3.333333 -0.180000 synthetic
2.352941 -0.120000 synthetic
1.818182 -0.180000 synthetic
0.952381 0.020000 synthetic
0.416667 0.280000 synthetic
4.166667 -0.180000 synthetic
4.000000 -0.160000 synthetic
2.000000 -0.140000 synthetic
1.111111 -0.020000 synthetic
0.555556 0.160000 synthetic
4.166667 -0.160000 synthetic
1.666667 -0.080000 synthetic
1.818182 -0.120000 synthetic
0.666667 0.100000 synthetic
0.833333 0.040000 synthetic
4.166667 -0.180000 synthetic
2.500000 -0.140000 synthetic
1.250000 -0.040000 synthetic
1.111111 -0.020000 synthetic
0.555556 0.160000 synthetic
2.666667 -0.180000 synthetic
1.304348 -0.120000 synthetic
0.869565 0.060000 synthetic
0.400000 0.300000 synthetic
4.166667 -0.180000 synthetic
2.500000 -0.140000 synthetic
1.250000 -0.040000 synthetic
0.769231 0.060000 synthetic
0.588235 0.140000 synthetic
1.666667 -0.080000 synthetic
1.875000 -0.120000 synthetic
1.176471 -0.060000 synthetic
0.434783 0.260000 synthetic
2.631579 -0.140000 synthetic
2.777778 -0.160000 synthetic
0.909091 0.020000 synthetic
1.666667 -0.120000 synthetic
0.476190 0.220000 synthetic
2.352941 -0.160000 synthetic
1.428571 -0.080000 synthetic
0.833333 0.040000 synthetic
0.454545 0.240000 synthetic
2.500000 -0.120000 synthetic
1.000000 0.000000 synthetic
1.111111 -0.040000 synthetic
0.476190 0.220000 synthetic
2.272727 -0.140000 synthetic
1.250000 -0.080000 synthetic
1.200000 -0.040000 synthetic
0.400000 0.300000 synthetic
2.777778 -0.160000 synthetic
1.904762 -0.160000 synthetic
1.363636 -0.060000 synthetic
0.909091 0.020000 synthetic
0.416667 0.280000 synthetic
3.636364 -0.160000 synthetic
1.666667 -0.100000 synthetic
0.952381 0.020000 synthetic
0.384615 0.320000 synthetic
3.846154 -0.180000 synthetic
2.777778 -0.180000 synthetic
1.428571 -0.080000 synthetic
1.052632 -0.020000 synthetic
0.400000 0.300000 synthetic
7.142857 -0.180000 synthetic
2.000000 -0.100000 synthetic
2.307692 -0.120000 synthetic
1.111111 -0.040000 synthetic
0.454545 0.240000 synthetic
2.631579 -0.160000 synthetic
2.000000 -0.100000 synthetic
1.785714 -0.160000 synthetic
0.769231 0.120000 synthetic
0.416667 0.280000 synthetic
4.166667 -0.160000 synthetic
1.250000 -0.060000 synthetic
1.000000 0.000000 synthetic
0.370370 0.340000 synthetic
2.941176 -0.160000 synthetic
2.000000 -0.160000 synthetic
1.666667 -0.160000 synthetic
0.833333 0.080000 synthetic
0.400000 0.300000 synthetic
3.571429 -0.180000 synthetic
2.000000 -0.180000 synthetic
1.250000 -0.040000 synthetic
0.769231 0.120000 synthetic
0.434783 0.260000 synthetic
2.631579 -0.160000 synthetic
1.500000 -0.160000 synthetic
0.909091 0.040000 synthetic
0.333333 0.400000 synthetic
4.166667 -0.160000 synthetic
2.105263 -0.160000 synthetic
1.428571 -0.080000 synthetic
0.833333 0.040000 synthetic
0.454545 0.240000 synthetic
2.000000 -0.100000 synthetic
2.105263 -0.140000 synthetic
1.428571 -0.060000 synthetic
1.666667 -0.120000 synthetic
0.454545 0.240000 synthetic
3.333333 -0.160000 synthetic
3.636364 -0.160000 synthetic
1.428571 -0.060000 synthetic
1.176471 -0.060000 synthetic
0.434783 0.260000 synthetic
2.631579 -0.140000 synthetic
2.000000 -0.140000 synthetic
0.833333 0.080000 synthetic
0.416667 0.280000 synthetic
2.500000 -0.160000 synthetic
2.777778 -0.140000 synthetic
1.875000 -0.100000 synthetic
0.952381 0.020000 synthetic
0.400000 0.300000 synthetic
3.571429 -0.180000 synthetic
2.500000 -0.180000 synthetic
2.105263 -0.180000 synthetic
1.111111 -0.040000 synthetic
0.357143 0.360000 synthetic
2.777778 -0.180000 synthetic
2.777778 -0.180000 synthetic
1.666667 -0.100000 synthetic
0.769231 0.060000 synthetic
0.500000 0.200000 synthetic
2.941176 -0.180000 synthetic
1.304348 -0.060000 synthetic
0.869565 0.060000 synthetic
0.416667 0.280000 synthetic
2.000000 -0.180000 synthetic
1.428571 -0.080000 synthetic
0.769231 0.100000 synthetic
0.416667 0.280000 synthetic
2.500000 -0.120000 synthetic
2.500000 -0.160000 synthetic
1.250000 -0.040000 synthetic
1.000000 0.000000 synthetic
0.500000 0.200000 synthetic
1.904762 -0.120000 synthetic
2.000000 -0.100000 synthetic
0.588235 0.140000 synthetic
0.526316 0.180000 synthetic
2.631579 -0.140000 synthetic
2.272727 -0.120000 synthetic
1.666667 -0.160000 synthetic
1.111111 -0.020000 synthetic
0.500000 0.200000 synthetic
3.571429 -0.180000 synthetic
2.500000 -0.140000 synthetic
1.250000 -0.040000 synthetic
1.333333 -0.060000 synthetic
0.454545 0.240000 synthetic
4.166667 -0.160000 synthetic
2.500000 -0.120000 synthetic
1.904762 -0.160000 synthetic
0.869565 0.060000 synthetic
0.416667 0.280000 synthetic
4.545454 -0.180000 synthetic
2.857143 -0.160000 synthetic
1.500000 -0.100000 synthetic
0.800000 0.100000 synthetic
0.434783 0.260000 synthetic
3.125000 -0.180000 synthetic
3.076923 -0.160000 synthetic
1.034483 -0.020000 synthetic
1.111111 -0.020000 synthetic
0.400000 0.300000 synthetic
3.571429 -0.180000 synthetic
2.500000 -0.140000 synthetic
1.250000 -0.040000 synthetic
1.111111 -0.040000 synthetic
0.500000 0.200000 synthetic
2.000000 -0.100000 synthetic
1.764706 -0.140000 synthetic
0.714286 0.080000 synthetic
0.454545 0.240000 synthetic
2.777778 -0.180000 synthetic
2.941176 -0.160000 synthetic
0.833333 0.040000 synthetic
1.428571 -0.060000 synthetic
0.666667 0.100000 synthetic
1.666667 -0.080000 synthetic
2.666667 -0.140000 synthetic
1.000000 0.000000 synthetic
1.666667 -0.080000 synthetic
0.625000 0.120000 synthetic
2.631579 -0.160000 synthetic
1.428571 -0.060000 synthetic
1.666667 -0.080000 synthetic
0.769231 0.060000 synthetic
1.000000 0.000000 synthetic
1.000000 0.000000 synthetic
2.500000 -0.120000 synthetic
1.666667 -0.080000 synthetic
1.111111 -0.020000 synthetic
0.909091 0.020000 synthetic
1.666667 -0.080000 synthetic
0.909091 0.020000 synthetic
1.612903 -0.100000 synthetic
0.909091 0.020000 synthetic
0.833333 0.040000 synthetic
4.166667 -0.180000 synthetic
1.428571 -0.060000 synthetic
1.250000 -0.040000 synthetic
1.000000 0.000000 synthetic
1.428571 -0.060000 synthetic
1.428571 -0.060000 synthetic
1.666667 -0.080000 synthetic
1.111111 -0.020000 synthetic
0.769231 0.060000 synthetic
0.909091 0.020000 synthetic
2.352941 -0.140000 synthetic
1.111111 -0.020000 synthetic
0.909091 0.020000 synthetic
1.785714 -0.120000 synthetic
0.588235 0.140000 synthetic
2.500000 -0.120000 synthetic
1.428571 -0.060000 synthetic
1.428571 -0.060000 synthetic
0.833333 0.040000 synthetic
0.909091 0.020000 synthetic
1.428571 -0.060000 synthetic
2.000000 -0.100000 synthetic
1.250000 -0.040000 synthetic
1.250000 -0.040000 synthetic
1.111111 -0.020000 synthetic
1.111111 -0.020000 synthetic
2.941176 -0.140000 synthetic
1.000000 0.000000 synthetic
1.250000 -0.040000 synthetic
0.833333 0.040000 synthetic
1.666667 -0.080000 synthetic
1.666667 -0.080000 synthetic
1.000000 0.000000 synthetic
1.111111 -0.020000 synthetic
1.000000 0.000000 synthetic
2.500000 -0.140000 synthetic
2.222222 -0.120000 synthetic
1.250000 -0.040000 synthetic
0.909091 0.020000 synthetic
0.666667 0.100000 synthetic
1.111111 -0.020000 synthetic
1.428571 -0.060000 synthetic
1.666667 -0.080000 synthetic
1.111111 -0.020000 synthetic
0.769231 0.060000 synthetic
3.333333 -0.140000 synthetic
2.941176 -0.180000 synthetic
1.111111 -0.020000 synthetic
1.000000 0.000000 synthetic
0.833333 0.040000 synthetic
1.250000 -0.040000 synthetic
1.666667 -0.080000 synthetic
1.428571 -0.060000 synthetic
0.909091 0.020000 synthetic
1.000000 0.000000 synthetic
1.666667 -0.080000 synthetic
1.250000 -0.040000 synthetic
1.666667 -0.080000 synthetic
1.000000 0.000000 synthetic
1.000000 0.000000 synthetic
2.083333 -0.180000 synthetic
1.666667 -0.080000 synthetic
1.111111 -0.020000 synthetic
1.000000 0.000000 synthetic
0.714286 0.080000 synthetic
1.428571 -0.060000 synthetic
2.777778 -0.140000 synthetic
0.909091 0.020000 synthetic
0.909091 0.020000 synthetic
0.769231 0.060000 synthetic
1.923077 -0.100000 synthetic
0.833333 0.040000 synthetic
1.250000 -0.040000 synthetic
1.000000 0.000000 synthetic
0.833333 0.040000 synthetic
3.333333 -0.140000 synthetic
2.777778 -0.160000 synthetic
0.909091 0.020000 synthetic
1.666667 -0.080000 synthetic
0.476190 0.220000 synthetic
2.380952 -0.140000 synthetic
1.428571 -0.060000 synthetic
1.000000 0.000000 synthetic
0.909091 0.020000 synthetic
0.833333 0.040000 synthetic
1.666667 -0.080000 synthetic
2.173913 -0.120000 synthetic
1.111111 -0.020000 synthetic
0.666667 0.100000 synthetic
0.909091 0.020000 synthetic
1.000000 0.000000 synthetic
1.111111 -0.020000 synthetic
1.428571 -0.060000 synthetic
1.250000 -0.040000 synthetic
0.833333 0.040000 synthetic
2.272727 -0.140000 synthetic
1.666667 -0.080000 synthetic
1.428571 -0.060000 synthetic
0.769231 0.060000 synthetic
0.909091 0.020000 synthetic
1.666667 -0.080000 synthetic
1.428571 -0.060000 synthetic
1.428571 -0.060000 synthetic
0.909091 0.020000 synthetic
0.714286 0.080000 synthetic
3.125000 -0.140000 synthetic
0.833333 0.040000 synthetic
1.666667 -0.080000 synthetic
0.909091 0.020000 synthetic
1.250000 -0.040000 synthetic
1.250000 -0.040000 synthetic
2.777778 -0.140000 synthetic
1.111111 -0.020000 synthetic
0.909091 0.020000 synthetic
0.769231 0.060000 synthetic
2.000000 -0.100000 synthetic
1.000000 0.000000 synthetic
1.428571 -0.060000 synthetic
0.833333 0.040000 synthetic
1.250000 -0.040000 synthetic
2.500000 -0.120000 synthetic
2.500000 -0.160000 synthetic
1.000000 0.000000 synthetic
1.666667 -0.080000 synthetic
0.714286 0.080000 synthetic
1.428571 -0.060000 synthetic
1.428571 -0.060000 synthetic
2.000000 -0.100000 synthetic
0.909091 0.020000 synthetic
0.625000 0.120000 synthetic
1.666667 -0.080000 synthetic
1.428571 -0.060000 synthetic
1.250000 -0.040000 synthetic
0.714286 0.080000 synthetic
1.428571 -0.060000 synthetic
1.428571 -0.060000 synthetic
2.000000 -0.100000 synthetic
0.833333 0.040000 synthetic
1.111111 -0.020000 synthetic
0.909091 0.020000 synthetic
2.500000 -0.120000 synthetic
2.000000 -0.100000 synthetic
1.111111 -0.020000 synthetic
0.769231 0.060000 synthetic
1.666667 -0.080000 synthetic
1.428571 -0.060000 synthetic
1.111111 -0.020000 synthetic
2.000000 -0.100000 synthetic
1.250000 -0.040000 synthetic
0.833333 0.040000 synthetic
2.941176 -0.140000 synthetic
1.428571 -0.060000 synthetic
1.111111 -0.020000 synthetic
2.000000 -0.140000 synthetic
0.526316 0.180000 synthetic
2.173913 -0.140000 synthetic
1.111111 -0.020000 synthetic
1.111111 -0.020000 synthetic
0.625000 0.120000 synthetic
1.333333 -0.060000 synthetic
1.250000 -0.040000 synthetic
1.111111 -0.020000 synthetic
2.272727 -0.120000 synthetic
1.428571 -0.060000 synthetic
0.714286 0.080000 synthetic
2.083333 -0.120000 synthetic
2.941176 -0.140000 synthetic
0.833333 0.040000 synthetic
0.833333 0.040000 synthetic
1.000000 0.000000 synthetic
2.272727 -0.120000 synthetic
1.000000 0.000000 synthetic
1.111111 -0.020000 synthetic
0.769231 0.060000 synthetic
0.833333 0.040000 synthetic
1.428571 -0.060000 synthetic
1.666667 -0.080000 synthetic
1.000000 0.000000 synthetic
0.769231 0.060000 synthetic
1.666667 -0.080000 synthetic
2.500000 -0.120000 synthetic
2.000000 -0.100000 synthetic
1.428571 -0.060000 synthetic
0.909091 0.020000 synthetic
1.000000 0.000000 synthetic
1.428571 -0.060000 synthetic
1.923077 -0.140000 synthetic
1.250000 -0.040000 synthetic
1.111111 -0.020000 synthetic
0.555556 0.160000 synthetic
1.111111 -0.020000 synthetic
1.250000 -0.040000 synthetic
1.428571 -0.060000 synthetic
0.909091 0.020000 synthetic
1.000000 0.000000 synthetic
2.272727 -0.180000 synthetic
1.666667 -0.080000 synthetic
0.833333 0.040000 synthetic
1.111111 -0.020000 synthetic
0.714286 0.080000 synthetic
2.083333 -0.120000 synthetic
0.909091 0.020000 synthetic
1.666667 -0.080000 synthetic
1.000000 0.000000 synthetic
0.833333 0.040000 synthetic
2.000000 -0.100000 synthetic
1.111111 -0.020000 synthetic
2.000000 -0.100000 synthetic
1.000000 0.000000 synthetic
0.833333 0.040000 synthetic
2.727273 -0.140000 synthetic
2.000000 -0.100000 synthetic
1.250000 -0.040000 synthetic
2.000000 -0.100000 synthetic
0.588235 0.140000 synthetic
1.666667 -0.080000 synthetic
2.272727 -0.140000 synthetic
0.909091 0.020000 synthetic
0.909091 0.020000 synthetic
0.909091 0.020000 synthetic
2.380952 -0.120000 synthetic
2.173913 -0.120000 synthetic
0.833333 0.040000 synthetic
1.000000 0.000000 synthetic
0.909091 0.020000 synthetic
2.500000 -0.120000 synthetic
1.000000 0.000000 synthetic
1.764706 -0.100000 synthetic
0.909091 0.020000 synthetic
0.666667 0.100000 synthetic
2.083333 -0.120000 synthetic
0.909091 0.020000 synthetic
1.851852 -0.120000 synthetic
0.714286 0.080000 synthetic
0.769231 0.060000 synthetic
1.250000 -0.040000 synthetic
2.500000 -0.140000 synthetic
1.111111 -0.020000 synthetic
0.909091 0.020000 synthetic
0.909091 0.020000 synthetic
1.111111 -0.020000 synthetic
2.000000 -0.100000 synthetic
1.428571 -0.060000 synthetic
1.428571 -0.060000 synthetic
1.000000 0.000000 synthetic
2.500000 -0.120000 synthetic
1.666667 -0.080000 synthetic
1.111111 -0.020000 synthetic
0.666667 0.100000 synthetic
1.666667 -0.080000 synthetic
1.250000 -0.040000 synthetic
2.272727 -0.140000 synthetic
1.000000 0.000000 synthetic
1.000000 0.000000 synthetic
0.714286 0.080000 synthetic
2.083333 -0.120000 synthetic
1.666667 -0.080000 synthetic
1.111111 -0.020000 synthetic
0.666667 0.100000 synthetic
1.111111 -0.020000 synthetic
1.250000 -0.040000 synthetic
1.666667 -0.080000 synthetic
1.111111 -0.020000 synthetic
0.625000 0.120000 synthetic
2.272727 -0.140000 synthetic
1.428571 -0.060000 synthetic
1.111111 -0.020000 synthetic
0.909091 0.020000 synthetic
0.714286 0.080000 synthetic
2.000000 -0.100000 synthetic
1.250000 -0.040000 synthetic
1.111111 -0.020000 synthetic
1.111111 -0.020000 synthetic
0.833333 0.040000 synthetic
2.272727 -0.120000 synthetic
1.111111 -0.020000 synthetic
1.666667 -0.080000 synthetic
0.666667 0.100000 synthetic
1.428571 -0.060000 synthetic
1.666667 -0.080000 synthetic
1.250000 -0.040000 synthetic
1.875000 -0.100000 synthetic
1.250000 -0.040000 synthetic
0.625000 0.120000 synthetic
2.000000 -0.120000 synthetic
2.272727 -0.120000 synthetic
1.000000 0.000000 synthetic
0.833333 0.040000 synthetic
0.833333 0.040000 synthetic
1.785714 -0.100000 synthetic
1.111111 -0.020000 synthetic
0.833333 0.040000 synthetic
1.666667 -0.080000 synthetic
0.666667 0.100000 synthetic
1.818182 -0.180000 synthetic
1.111111 -0.020000 synthetic
0.833333 0.040000 synthetic
1.250000 -0.040000 synthetic
0.769231 0.060000 synthetic
2.000000 -0.100000 synthetic
2.083333 -0.120000 synthetic
1.666667 -0.080000 synthetic
0.625000 0.120000 synthetic
0.769231 0.060000 synthetic
1.428571 -0.060000 synthetic
1.666667 -0.080000 synthetic
1.666667 -0.080000 synthetic
1.250000 -0.040000 synthetic
0.588235 0.140000 synthetic
1.666667 -0.080000 synthetic
1.000000 0.000000 synthetic
1.428571 -0.060000 synthetic
1.000000 0.000000 synthetic
1.250000 -0.040000 synthetic
2.631579 -0.140000 synthetic
1.666667 -0.080000 synthetic
1.000000 0.000000 synthetic
0.769231 0.060000 synthetic
0.909091 0.020000 synthetic
2.000000 -0.100000 synthetic
0.909091 0.020000 synthetic
1.428571 -0.060000 synthetic
0.909091 0.020000 synthetic
1.000000 0.000000 synthetic
2.500000 -0.120000 synthetic
1.250000 -0.040000 synthetic
1.000000 0.000000 synthetic
1.250000 -0.040000 synthetic
0.714286 0.080000 synthetic
1.428571 -0.060000 synthetic
2.000000 -0.100000 synthetic
2.000000 -0.120000 synthetic
1.111111 -0.020000 synthetic
0.625000 0.120000 synthetic
2.631579 -0.160000 synthetic
1.428571 -0.060000 synthetic
0.833333 0.040000 synthetic
1.111111 -0.020000 synthetic
0.769231 0.060000 synthetic
1.250000 -0.040000 synthetic
2.500000 -0.120000 synthetic
2.272727 -0.140000 synthetic
0.666667 0.100000 synthetic
1.111111 -0.020000 synthetic
2.631579 -0.160000 synthetic
1.428571 -0.060000 synthetic
2.000000 -0.100000 synthetic
0.833333 0.040000 synthetic
0.625000 0.120000 synthetic
0.909091 0.020000 synthetic
1.666667 -0.080000 synthetic
1.428571 -0.060000 synthetic
1.111111 -0.020000 synthetic
0.666667 0.100000 synthetic
2.272727 -0.140000 synthetic
1.666667 -0.080000 synthetic
1.428571 -0.060000 synthetic
0.625000 0.120000 synthetic
1.000000 0.000000 synthetic
1.111111 -0.020000 synthetic
1.250000 -0.040000 synthetic
1.250000 -0.040000 synthetic
1.111111 -0.020000 synthetic
1.428571 -0.060000 synthetic
1.428571 -0.060000 synthetic
1.428571 -0.060000 synthetic
1.666667 -0.080000 synthetic
1.000000 0.000000 synthetic
0.909091 0.020000 synthetic
2.000000 -0.100000 synthetic
1.428571 -0.060000 synthetic
1.111111 -0.020000 synthetic
0.909091 0.020000 synthetic
0.714286 0.080000 synthetic
2.083333 -0.120000 synthetic
1.923077 -0.120000 synthetic
1.000000 0.000000 synthetic
0.666667 0.100000 synthetic
0.909091 0.020000 synthetic
1.666667 -0.080000 synthetic
2.777778 -0.140000 synthetic
2.083333 -0.120000 synthetic
0.555556 0.160000 synthetic
1.250000 -0.040000 synthetic
1.250000 -0.040000 synthetic
2.083333 -0.120000 synthetic
1.428571 -0.060000 synthetic
0.769231 0.060000 synthetic
1.250000 -0.040000 synthetic
1.250000 -0.040000 synthetic
2.000000 -0.100000 synthetic
1.666667 -0.080000 synthetic
1.428571 -0.060000 synthetic
0.666667 0.100000 synthetic
1.428571 -0.060000 synthetic
1.923077 -0.120000 synthetic
0.833333 0.040000 synthetic
1.000000 0.000000 synthetic
0.769231 0.060000 synthetic
2.000000 -0.100000 synthetic
1.250000 -0.040000 synthetic
1.666667 -0.080000 synthetic
0.769231 0.060000 synthetic
1.250000 -0.040000 synthetic
2.500000 -0.120000 synthetic
1.666667 -0.080000 synthetic
1.111111 -0.020000 synthetic
1.428571 -0.060000 synthetic
0.714286 0.080000 synthetic
2.380952 -0.160000 synthetic
1.111111 -0.020000 synthetic
2.000000 -0.100000 synthetic
1.000000 0.000000 synthetic
0.769231 0.060000 synthetic
1.666667 -0.080000 synthetic
1.666667 -0.080000 synthetic
1.428571 -0.060000 synthetic
0.909091 0.020000 synthetic
0.714286 0.080000 synthetic
1.666667 -0.080000 synthetic
1.666667 -0.080000 synthetic
1.666667 -0.080000 synthetic
1.111111 -0.020000 synthetic
0.714286 0.080000 synthetic
1.666667 -0.080000 synthetic
2.272727 -0.140000 synthetic
0.833333 0.040000 synthetic
1.428571 -0.060000 synthetic
0.555556 0.160000 synthetic
2.083333 -0.160000 synthetic
2.000000 -0.100000 synthetic
1.428571 -0.060000 synthetic
0.625000 0.120000 synthetic
1.428571 -0.060000 synthetic
2.380952 -0.120000 synthetic
2.173913 -0.140000 synthetic
1.000000 0.000000 synthetic
1.000000 0.000000 synthetic
0.666667 0.100000 synthetic
1.666667 -0.080000 synthetic
1.250000 -0.040000 synthetic
2.380952 -0.120000 synthetic
0.666667 0.100000 synthetic
0.909091 0.020000 synthetic
1.666667 -0.080000 synthetic
1.250000 -0.040000 synthetic
1.250000 -0.040000 synthetic
1.250000 -0.040000 synthetic
0.909091 0.020000 synthetic
1.666667 -0.080000 synthetic
1.666667 -0.080000 synthetic
1.111111 -0.020000 synthetic
1.250000 -0.040000 synthetic
0.769231 0.060000 synthetic
2.777778 -0.160000 synthetic
2.222222 -0.120000 synthetic
1.428571 -0.080000 synthetic
0.909091 0.020000 synthetic
0.555556 0.160000 synthetic
1.428571 -0.060000 synthetic
1.612903 -0.080000 synthetic
1.923077 -0.100000 synthetic
1.111111 -0.020000 synthetic
0.588235 0.140000 synthetic
2.500000 -0.120000 synthetic
1.428571 -0.060000 synthetic
2.142857 -0.120000 synthetic
0.909091 0.020000 synthetic
0.666667 0.100000 synthetic
2.000000 -0.100000 synthetic
1.666667 -0.080000 synthetic
2.000000 -0.100000 synthetic
1.111111 -0.020000 synthetic
0.833333 0.040000 synthetic
0.500000 0.200000 synthetic
0.800000 0.100000 synthetic
1.111111 -0.040000 synthetic
0.333333 0.400000 synthetic
0.357143 0.360000 synthetic
0.454545 0.240000 synthetic
0.800000 0.100000 synthetic
0.322581 0.420000 synthetic
1.538462 -0.140000 synthetic
0.526316 0.180000 synthetic
0.303030 0.460000 synthetic
0.740741 0.140000 synthetic
0.769231 0.060000 synthetic
1.304348 -0.140000 synthetic
0.588235 0.220000 synthetic
1.333333 -0.100000 synthetic
0.303030 0.460000 synthetic
1.428571 -0.120000 synthetic
1.176471 -0.060000 synthetic
0.833333 0.080000 synthetic
0.357143 0.360000 synthetic
0.454545 0.240000 synthetic
1.428571 -0.180000 synthetic
0.400000 0.300000 synthetic
0.833333 0.080000 synthetic
0.400000 0.300000 synthetic
0.952381 0.020000 synthetic
0.294118 0.480000 synthetic
1.304348 -0.140000 synthetic
1.428571 -0.060000 synthetic
0.714286 0.160000 synthetic
0.526316 0.180000 synthetic
0.322581 0.420000 synthetic
0.740741 0.140000 synthetic
0.555556 0.160000 synthetic
1.818182 -0.180000 synthetic
0.312500 0.440000 synthetic
0.800000 0.100000 synthetic
0.952381 0.020000 synthetic
1.428571 -0.120000 synthetic
0.454545 0.240000 synthetic
0.714286 0.080000 synthetic
0.322581 0.420000 synthetic
0.588235 0.140000 synthetic
1.176471 -0.060000 synthetic
0.400000 0.300000 synthetic
1.428571 -0.120000 synthetic
1.052632 -0.020000 synthetic
0.400000 0.320000 synthetic
0.689655 0.180000 synthetic
0.344828 0.380000 synthetic
1.052632 -0.020000 synthetic
0.476190 0.220000 synthetic
0.400000 0.300000 synthetic
1.250000 -0.080000 synthetic
0.800000 0.100000 synthetic
0.400000 0.300000 synthetic
0.344828 0.380000 synthetic
0.476190 0.220000 synthetic
1.538462 -0.140000 synthetic
0.526316 0.180000 synthetic
1.333333 -0.100000 synthetic
0.333333 0.400000 synthetic
0.312500 0.440000 synthetic
0.689655 0.180000 synthetic
1.250000 -0.120000 synthetic
0.909091 0.020000 synthetic
0.909091 0.040000 synthetic
0.370370 0.340000 synthetic
0.434783 0.260000 synthetic
0.909091 0.040000 synthetic
1.071429 -0.040000 synthetic
0.833333 0.040000 synthetic
0.344828 0.380000 synthetic
0.714286 0.160000 synthetic
1.111111 -0.040000 synthetic
1.333333 -0.100000 synthetic
0.588235 0.140000 synthetic
0.303030 0.460000 synthetic
1.304348 -0.140000 synthetic
0.303030 0.460000 synthetic
0.689655 0.180000 synthetic
0.588235 0.140000 synthetic
1.111111 -0.040000 synthetic
0.769231 0.120000 synthetic
0.454545 0.240000 synthetic
0.357143 0.360000 synthetic
0.500000 0.200000 synthetic
0.909091 0.040000 synthetic
1.818182 -0.180000 synthetic
0.333333 0.400000 synthetic
1.333333 -0.100000 synthetic
0.625000 0.120000 synthetic
0.294118 0.480000 synthetic
0.416667 0.280000 synthetic
0.384615 0.320000 synthetic
1.111111 -0.040000 synthetic
1.000000 0.000000 synthetic
1.000000 0.000000 synthetic
0.500000 0.200000 synthetic
0.333333 0.400000 synthetic
0.555556 0.160000 synthetic
1.111111 -0.040000 synthetic
0.312500 0.440000 synthetic
0.476190 0.220000 synthetic
0.909091 0.040000 synthetic
0.400000 0.300000 synthetic
1.333333 -0.100000 synthetic
0.294118 0.480000 synthetic
1.666667 -0.160000 synthetic
0.833333 0.040000 synthetic
1.200000 -0.100000 synthetic
0.606061 0.260000 synthetic
0.476190 0.220000 synthetic
0.769231 0.120000 synthetic
1.304348 -0.140000 synthetic
0.344828 0.380000 synthetic
1.052632 -0.020000 synthetic
0.322581 0.420000 synthetic
0.555556 0.160000 synthetic
1.818182 -0.180000 synthetic
0.625000 0.120000 synthetic
1.666667 -0.160000 synthetic
1.000000 0.000000 synthetic
0.645161 0.220000 synthetic
0.294118 0.480000 synthetic
0.370370 0.340000 synthetic
0.869565 0.060000 synthetic
0.434783 0.260000 synthetic
0.370370 0.340000 synthetic
0.434783 0.260000 synthetic
0.833333 0.080000 synthetic
0.689655 0.180000 synthetic
1.666667 -0.160000 synthetic
0.303030 0.460000 synthetic
0.588235 0.140000 synthetic
0.454545 0.240000 synthetic
1.176471 -0.060000 synthetic
0.909091 0.040000 synthetic
1.428571 -0.180000 synthetic
0.357143 0.360000 synthetic
0.277778 0.520000 synthetic
1.666667 -0.080000 synthetic
0.588235 0.280000 synthetic
0.384615 0.320000 synthetic
1.428571 -0.180000 synthetic
0.909091 0.040000 synthetic
0.588235 0.140000 synthetic
0.370370 0.340000 synthetic
0.434783 0.260000 synthetic
1.304348 -0.140000 synthetic
0.869565 0.060000 synthetic
0.909091 0.040000 synthetic
0.263158 0.560000 synthetic
0.937500 0.040000 synthetic
0.555556 0.320000 synthetic
0.833333 0.040000 synthetic
0.952381 0.020000 synthetic
0.400000 0.300000 synthetic
0.400000 0.300000 synthetic
1.052632 -0.020000 synthetic
1.250000 -0.120000 synthetic
0.476190 0.220000 synthetic
0.344828 0.380000 synthetic
0.689655 0.180000 synthetic
1.111111 -0.040000 synthetic
1.034483 -0.020000 synthetic
1.666667 -0.160000 synthetic
0.666667 0.100000 synthetic
0.588235 0.280000 synthetic
0.285714 0.500000 synthetic
0.312500 0.440000 synthetic
3.333333 -0.140000 synthetic
0.625000 0.240000 synthetic
1.000000 0.000000 synthetic
0.384615 0.320000 synthetic
0.416667 0.280000 synthetic
0.952381 0.020000 synthetic
0.769231 0.120000 synthetic
0.588235 0.140000 synthetic
0.370370 0.340000 synthetic
0.869565 0.060000 synthetic
0.714286 0.160000 synthetic
0.357143 0.360000 synthetic
1.363636 -0.160000 synthetic
0.909091 0.040000 synthetic
0.454545 0.240000 synthetic
1.250000 -0.080000 synthetic
0.344828 0.380000 synthetic
0.476190 0.280000 synthetic
1.666667 -0.160000 synthetic
1.052632 -0.020000 synthetic
0.312500 0.440000 synthetic
1.666667 -0.160000 synthetic
0.555556 0.160000 synthetic
0.416667 0.280000 synthetic
0.869565 0.060000 synthetic
1.363636 -0.160000 synthetic
0.434783 0.260000 synthetic
0.740741 0.140000 synthetic
0.476190 0.220000 synthetic
0.344828 0.380000 synthetic
1.250000 -0.120000 synthetic
1.538462 -0.140000 synthetic
0.909091 0.020000 synthetic
1.428571 -0.180000 synthetic
0.740741 0.140000 synthetic
0.344828 0.380000 synthetic
1.250000 -0.120000 synthetic
0.277778 0.520000 synthetic
0.571429 0.300000 synthetic
2.500000 -0.120000 synthetic
0.384615 0.320000 synthetic
1.052632 -0.020000 synthetic
0.666667 0.100000 synthetic
1.111111 -0.040000 synthetic
0.526316 0.180000 synthetic
0.454545 0.240000 synthetic
1.250000 -0.080000 synthetic
0.344828 0.380000 synthetic
1.111111 -0.020000 synthetic
0.740741 0.140000 synthetic
0.400000 0.300000 synthetic
0.400000 0.300000 synthetic
0.952381 0.020000 synthetic
0.800000 0.100000 synthetic
0.400000 0.300000 synthetic
0.909091 0.040000 synthetic
0.400000 0.300000 synthetic
0.322581 0.420000 synthetic
1.428571 -0.060000 synthetic
0.952381 0.020000 synthetic
1.176471 -0.060000 synthetic
1.250000 -0.080000 synthetic
0.294118 0.480000 synthetic
0.625000 0.120000 synthetic
1.250000 -0.120000 synthetic
0.500000 0.200000 synthetic
0.714286 0.160000 synthetic
0.333333 0.400000 synthetic
1.052632 -0.020000 synthetic
0.333333 0.400000 synthetic
0.689655 0.180000 synthetic
1.071429 -0.040000 synthetic
0.500000 0.200000 synthetic
0.384615 0.320000 synthetic
0.416667 0.280000 synthetic
1.250000 -0.120000 synthetic
0.833333 0.080000 synthetic
1.333333 -0.100000 synthetic
0.416667 0.280000 synthetic
0.909091 0.040000 synthetic
0.384615 0.320000 synthetic
0.526316 0.180000 synthetic
1.333333 -0.100000 synthetic
0.322581 0.420000 synthetic
0.384615 0.320000 synthetic
0.416667 0.280000 synthetic
0.833333 0.080000 synthetic
0.769231 0.120000 synthetic
0.666667 0.200000 synthetic
0.312500 0.440000 synthetic
2.500000 -0.120000 synthetic
1.666667 -0.160000 synthetic
0.625000 0.120000 synthetic
1.538462 -0.140000 synthetic
0.526316 0.180000 synthetic
0.416667 0.280000 synthetic
0.666667 0.100000 synthetic
1.818182 -0.180000 synthetic
0.952381 0.020000 synthetic
0.689655 0.180000 synthetic
0.344828 0.380000 synthetic
0.476190 0.220000 synthetic
1.071429 -0.040000 synthetic
1.111111 -0.040000 synthetic
0.869565 0.060000 synthetic
0.434783 0.260000 synthetic
0.370370 0.340000 synthetic
0.625000 0.240000 synthetic
0.294118 0.480000 synthetic
1.071429 -0.040000 synthetic
1.000000 0.000000 synthetic
0.384615 0.320000 synthetic
0.416667 0.280000 synthetic
0.952381 0.020000 synthetic
1.052632 -0.020000 synthetic
0.625000 0.120000 synthetic
0.294118 0.480000 synthetic
1.304348 -0.140000 synthetic
0.800000 0.100000 synthetic
0.666667 0.100000 synthetic
0.384615 0.320000 synthetic
1.304348 -0.140000 synthetic
0.833333 0.080000 synthetic
0.526316 0.180000 synthetic
1.052632 -0.020000 synthetic
0.689655 0.180000 synthetic
0.322581 0.420000 synthetic
1.250000 -0.080000 synthetic
0.666667 0.100000 synthetic
0.526316 0.180000 synthetic
0.400000 0.300000 synthetic
1.052632 -0.020000 synthetic
0.588235 0.140000 synthetic
1.818182 -0.180000 synthetic
0.769231 0.120000 synthetic
0.500000 0.200000 synthetic
1.428571 -0.120000 synthetic
0.333333 0.400000 synthetic
0.434783 0.260000 synthetic
0.625000 0.120000 synthetic
1.052632 -0.020000 synthetic
1.666667 -0.160000 synthetic
0.625000 0.120000 synthetic
0.294118 0.480000 synthetic
0.909091 0.060000 synthetic
0.588235 0.280000 synthetic
0.909091 0.040000 synthetic
0.476190 0.220000 synthetic
1.250000 -0.080000 synthetic
0.344828 0.380000 synthetic
0.909091 0.040000 synthetic
0.357143 0.360000 synthetic
0.454545 0.240000 synthetic
1.176471 -0.060000 synthetic
1.250000 -0.120000 synthetic
0.357143 0.360000 synthetic
0.454545 0.240000 synthetic
0.800000 0.100000 synthetic
0.526316 0.180000 synthetic
0.322581 0.420000 synthetic
1.176471 -0.060000 synthetic
0.666667 0.200000 synthetic
0.434783 0.260000 synthetic
0.740741 0.140000 synthetic
1.153846 -0.080000 synthetic
1.000000 0.000000 synthetic
0.370370 0.340000 synthetic
0.370370 0.340000 synthetic
0.434783 0.260000 synthetic
1.111111 -0.040000 synthetic
1.111111 -0.040000 synthetic
0.454545 0.240000 synthetic
0.454545 0.240000 synthetic
0.909091 0.040000 synthetic
0.384615 0.320000 synthetic
0.416667 0.280000 synthetic
0.714286 0.080000 synthetic
0.645161 0.220000 synthetic
0.285714 0.500000 synthetic
0.769231 0.120000 synthetic
0.500000 0.200000 synthetic
0.333333 0.400000 synthetic
1.176471 -0.060000 synthetic
0.833333 0.080000 synthetic
0.333333 0.400000 synthetic
1.818182 -0.180000 synthetic
0.769231 0.060000 synthetic
0.869565 0.060000 synthetic
0.434783 0.260000 synthetic
0.869565 0.060000 synthetic
0.370370 0.340000 synthetic
2.631579 -0.140000 synthetic
0.312500 0.440000 synthetic
0.740741 0.140000 synthetic
0.344828 0.380000 synthetic
0.909091 0.040000 synthetic
0.476190 0.220000 synthetic
0.588235 0.280000 synthetic
0.769231 0.060000 synthetic
0.277778 0.520000 synthetic
1.304348 -0.140000 synthetic
0.416667 0.280000 synthetic
1.538462 -0.140000 synthetic
0.384615 0.340000 synthetic
0.952381 0.020000 synthetic
1.428571 -0.180000 synthetic
0.625000 0.240000 synthetic
0.555556 0.160000 synthetic
0.312500 0.440000 synthetic
1.428571 -0.120000 synthetic
1.000000 0.000000 synthetic
0.714286 0.160000 synthetic
0.454545 0.240000 synthetic
0.357143 0.360000 synthetic
0.454545 0.240000 synthetic
1.200000 -0.100000 synthetic
0.476190 0.220000 synthetic
1.666667 -0.180000 synthetic
1.111111 -0.040000 synthetic
1.578947 -0.100000 synthetic
1.176471 -0.060000 synthetic
0.625000 0.120000 synthetic
0.555556 0.160000 synthetic
1.111111 -0.040000 synthetic
0.869565 0.060000 synthetic
1.428571 -0.120000 synthetic
0.526316 0.180000 synthetic
0.416667 0.280000 synthetic
0.476190 0.220000 synthetic
1.250000 -0.120000 synthetic
0.400000 0.300000 synthetic
0.588235 0.140000 synthetic
1.333333 -0.100000 synthetic
0.833333 0.040000 synthetic
0.555556 0.160000 synthetic
0.500000 0.200000 synthetic
1.304348 -0.100000 synthetic
0.833333 0.040000 synthetic
0.555556 0.160000 synthetic
0.833333 0.080000 synthetic
1.666667 -0.160000 synthetic
0.588235 0.140000 synthetic
0.333333 0.400000 synthetic
1.212121 -0.120000 synthetic
0.303030 0.460000 synthetic
0.714286 0.160000 synthetic
1.363636 -0.120000 synthetic
1.250000 -0.040000 synthetic
0.476190 0.220000 synthetic
1.000000 0.000000 synthetic
1.212121 -0.140000 synthetic
0.454545 0.240000 synthetic
0.588235 0.140000 synthetic
0.909091 0.020000 synthetic
0.555556 0.160000 synthetic
1.052632 -0.020000 synthetic
0.833333 0.040000 synthetic
0.400000 0.320000 synthetic
0.606061 0.260000 synthetic
1.250000 -0.080000 synthetic
1.904762 -0.160000 synthetic
0.555556 0.160000 synthetic
0.416667 0.280000 synthetic
1.111111 -0.040000 synthetic
0.384615 0.320000 synthetic
0.416667 0.280000 synthetic
0.909091 0.020000 synthetic
0.909091 0.020000 synthetic
0.666667 0.100000 synthetic
0.833333 0.040000 synthetic
0.909091 0.040000 synthetic
0.714286 0.080000 synthetic
0.769231 0.060000 synthetic
0.434783 0.260000 synthetic
1.250000 -0.040000 synthetic
0.370370 0.340000 synthetic
0.666667 0.100000 synthetic
0.952381 0.020000 synthetic
0.454545 0.240000 synthetic
1.111111 -0.040000 synthetic
1.428571 -0.180000 synthetic
0.476190 0.220000 synthetic
0.833333 0.080000 synthetic
0.500000 0.200000 synthetic
0.740741 0.140000 synthetic
1.000000 0.000000 synthetic
1.764706 -0.160000 synthetic
1.111111 -0.020000 synthetic
0.384615 0.320000 synthetic
1.052632 -0.020000 synthetic
0.416667 0.280000 synthetic
1.000000 0.000000 synthetic
0.800000 0.100000 synthetic
0.909091 0.020000 synthetic
0.333333 0.400000 synthetic
0.666667 0.200000 synthetic
1.538462 -0.180000 synthetic
0.357143 0.360000 synthetic
0.909091 0.020000 synthetic
2.272727 -0.160000 synthetic
0.625000 0.120000 synthetic
1.428571 -0.120000 synthetic
1.200000 -0.100000 synthetic
0.416667 0.280000 synthetic
0.714286 0.160000 synthetic
1.052632 -0.020000 synthetic
0.625000 0.120000 synthetic
1.515151 -0.180000 synthetic
1.515151 -0.120000 synthetic
0.500000 0.200000 synthetic
1.000000 0.000000 synthetic
0.476190 0.220000 synthetic
1.724138 -0.160000 synthetic
1.052632 -0.020000 synthetic
0.555556 0.160000 synthetic
0.588235 0.140000 synthetic
0.555556 0.160000 synthetic
0.666667 0.100000 synthetic
1.363636 -0.140000 synthetic
0.625000 0.120000 synthetic
1.111111 -0.080000 synthetic
0.357143 0.360000 synthetic
0.740741 0.180000 synthetic
1.500000 -0.180000 synthetic
0.833333 0.040000 synthetic
1.818182 -0.100000 synthetic
0.833333 0.040000 synthetic
0.476190 0.220000 synthetic
0.476190 0.220000 synthetic
0.555556 0.160000 synthetic
1.111111 -0.060000 synthetic
0.909091 0.020000 synthetic
1.000000 0.000000 synthetic
0.357143 0.360000 synthetic
1.000000 0.000000 synthetic
1.052632 -0.020000 synthetic
0.333333 0.400000 synthetic
1.000000 0.000000 synthetic
1.666667 -0.120000 synthetic
0.740741 0.140000 synthetic
0.666667 0.100000 synthetic
1.428571 -0.140000 synthetic
0.588235 0.140000 synthetic
0.666667 0.100000 synthetic
1.081081 -0.060000 synthetic
0.526316 0.180000 synthetic
0.588235 0.140000 synthetic
0.714286 0.100000 synthetic
0.952381 0.020000 synthetic
0.454545 0.240000 synthetic
0.833333 0.040000 synthetic
1.875000 -0.120000 synthetic
0.800000 0.100000 synthetic
1.333333 -0.100000 synthetic
0.625000 0.120000 synthetic
0.500000 0.200000 synthetic
0.769231 0.140000 synthetic
0.416667 0.280000 synthetic
0.769231 0.120000 synthetic
1.562500 -0.160000 synthetic
0.588235 0.140000 synthetic
1.052632 -0.020000 synthetic
0.357143 0.360000 synthetic
0.588235 0.140000 synthetic
1.200000 -0.080000 synthetic
1.176471 -0.060000 synthetic
0.384615 0.320000 synthetic
0.294118 0.480000 synthetic
1.428571 -0.180000 synthetic
1.500000 -0.160000 synthetic
1.851852 -0.120000 synthetic
0.909091 0.020000 synthetic
0.263158 0.560000 synthetic
0.909091 0.040000 synthetic
1.111111 -0.020000 synthetic
1.304348 -0.120000 synthetic
0.588235 0.140000 synthetic
0.555556 0.160000 synthetic
0.714286 0.080000 synthetic
0.555556 0.160000 synthetic
1.428571 -0.120000 synthetic
1.562500 -0.100000 synthetic
0.434783 0.260000 synthetic
1.250000 -0.080000 synthetic
0.909091 0.020000 synthetic
0.588235 0.140000 synthetic
0.500000 0.200000 synthetic
1.250000 -0.080000 synthetic
0.869565 0.060000 synthetic
1.250000 -0.040000 synthetic
1.304348 -0.140000 synthetic
0.370370 0.340000 synthetic
0.714286 0.080000 synthetic
1.363636 -0.160000 synthetic
0.454545 0.240000 synthetic
1.176471 -0.060000 synthetic
0.416667 0.280000 synthetic
1.666667 -0.140000 synthetic
0.769231 0.180000 synthetic
0.370370 0.400000 synthetic
0.500000 0.200000 synthetic
0.869565 0.060000 synthetic
1.562500 -0.120000 synthetic
0.555556 0.160000 synthetic
0.588235 0.140000 synthetic
0.769231 0.060000 synthetic
1.250000 -0.060000 synthetic
0.714286 0.080000 synthetic
1.363636 -0.080000 synthetic
0.909091 0.040000 synthetic
0.625000 0.180000 synthetic
0.740741 0.140000 synthetic
0.476190 0.220000 synthetic
1.052632 -0.020000 synthetic
0.588235 0.140000 synthetic
0.357143 0.360000 synthetic
2.173913 -0.180000 synthetic
0.555556 0.260000 synthetic
0.454545 0.240000 synthetic
1.111111 -0.020000 synthetic
1.538462 -0.180000 synthetic
0.285714 0.500000 synthetic
0.833333 0.040000 synthetic
1.250000 -0.120000 synthetic
1.176471 -0.060000 synthetic
0.714286 0.080000 synthetic
0.333333 0.400000 synthetic
1.666667 -0.080000 synthetic
0.769231 0.060000 synthetic
0.909091 0.020000 synthetic
1.111111 -0.020000 synthetic
0.588235 0.140000 synthetic
0.400000 0.300000 synthetic
0.555556 0.200000 synthetic
0.909091 0.040000 synthetic
0.800000 0.100000 synthetic
0.454545 0.240000 synthetic
1.250000 -0.080000 synthetic
0.714286 0.080000 synthetic
1.250000 -0.080000 synthetic
2.142857 -0.120000 synthetic
0.454545 0.240000 synthetic
1.111111 -0.040000 synthetic
0.434783 0.260000 synthetic
1.500000 -0.140000 synthetic
0.400000 0.300000 synthetic
0.625000 0.120000 synthetic
1.111111 -0.020000 synthetic
0.500000 0.200000 synthetic
0.909091 0.040000 synthetic
1.111111 -0.020000 synthetic
0.833333 0.040000 synthetic
0.322581 0.420000 synthetic
0.526316 0.180000 synthetic
0.800000 0.120000 synthetic
0.476190 0.220000 synthetic
0.555556 0.160000 synthetic
1.200000 -0.080000 synthetic
0.909091 0.020000 synthetic
0.454545 0.240000 synthetic
1.153846 -0.080000 synthetic
0.769231 0.060000 synthetic
0.645161 0.220000 synthetic
0.384615 0.320000 synthetic
1.111111 -0.060000 synthetic
0.625000 0.120000 synthetic
1.111111 -0.040000 synthetic
1.250000 -0.120000 synthetic
1.000000 0.000000 synthetic
0.322581 0.420000 synthetic
1.250000 -0.120000 synthetic
0.500000 0.200000 synthetic
0.714286 0.080000 synthetic
1.250000 -0.040000 synthetic
0.625000 0.120000 synthetic
1.562500 -0.160000 synthetic
1.052632 -0.020000 synthetic
1.000000 0.000000 synthetic
0.500000 0.200000 synthetic
0.400000 0.300000 synthetic
0.400000 0.300000 synthetic
1.818182 -0.160000 synthetic
0.454545 0.240000 synthetic
0.384615 0.320000 synthetic
1.538462 -0.120000 synthetic
0.555556 0.160000 synthetic
1.250000 -0.080000 synthetic
0.384615 0.320000 synthetic
0.625000 0.120000 synthetic
0.625000 0.120000 synthetic
0.555556 0.220000 synthetic
0.370370 0.340000 synthetic
0.800000 0.100000 synthetic
1.379310 -0.120000 synthetic
0.526316 0.180000 synthetic
1.333333 -0.100000 synthetic
1.111111 -0.060000 synthetic
1.851852 -0.100000 synthetic
0.833333 0.040000 synthetic
0.344828 0.380000 synthetic
0.833333 0.080000 synthetic
0.526316 0.180000 synthetic
0.357143 0.360000 synthetic
0.666667 0.100000 synthetic
0.909091 0.020000 synthetic
0.588235 0.140000 synthetic
1.428571 -0.060000 synthetic
1.052632 -0.020000 synthetic
0.909091 0.020000 synthetic
0.666667 0.100000 synthetic
0.555556 0.160000 synthetic
1.428571 -0.060000 synthetic
0.769231 0.060000 synthetic
1.000000 0.000000 synthetic
0.357143 0.360000 synthetic
1.666667 -0.160000 synthetic
0.714286 0.120000 synthetic
1.515151 -0.140000 synthetic
0.434783 0.260000 synthetic
0.769231 0.060000 synthetic
0.833333 0.040000 synthetic
0.769231 0.060000 synthetic
0.909091 0.040000 synthetic
0.400000 0.300000 synthetic
0.500000 0.200000 synthetic
0.526316 0.180000 synthetic
0.967742 0.020000 synthetic
1.818182 -0.140000 synthetic
1.818182 -0.180000 synthetic
0.714286 0.160000 synthetic
0.555556 0.160000 synthetic
0.384615 0.320000 synthetic
1.250000 -0.080000 synthetic
1.538461 -0.140000 synthetic
0.370370 0.340000 synthetic
0.434783 0.260000 synthetic
1.428571 -0.180000 synthetic
0.454545 0.240000 synthetic
0.666667 0.100000 synthetic
0.689655 0.180000 synthetic
0.454545 0.240000 synthetic
0.357143 0.360000 synthetic
0.967742 0.020000 synthetic
1.428571 -0.060000 synthetic
0.769231 0.060000 synthetic
1.666667 -0.120000 synthetic
0.714286 0.080000 synthetic
0.909091 0.020000 synthetic
1.212121 -0.140000 synthetic
0.454545 0.240000 synthetic
1.333333 -0.120000 synthetic
1.538462 -0.140000 synthetic
0.434783 0.260000 synthetic
0.625000 0.120000 synthetic
1.304348 -0.100000 synthetic
1.666667 -0.160000 synthetic
0.333333 0.400000 synthetic
0.769231 0.060000 synthetic
1.250000 -0.100000 synthetic
0.588235 0.140000 synthetic
0.500000 0.200000 synthetic
0.400000 0.300000 synthetic
0.769231 0.060000 synthetic
1.250000 -0.040000 synthetic
1.250000 -0.080000 synthetic
1.250000 -0.060000 synthetic
0.909091 0.020000 synthetic
0.476190 0.220000 synthetic
1.000000 0.000000 synthetic
1.111111 -0.020000 synthetic
0.384615 0.320000 synthetic
1.428571 -0.120000 synthetic
1.250000 -0.080000 synthetic
0.434783 0.260000 synthetic
0.476190 0.220000 synthetic
0.526316 0.180000 synthetic
0.952381 0.020000 synthetic
1.470588 -0.160000 synthetic
0.967742 0.020000 synthetic
0.384615 0.320000 synthetic
1.111111 -0.020000 synthetic
0.666667 0.100000 synthetic
0.666667 0.100000 synthetic
1.578947 -0.180000 synthetic
1.562500 -0.140000 synthetic
0.833333 0.080000 synthetic
0.500000 0.200000 synthetic
0.869565 0.060000 synthetic
1.250000 -0.080000 synthetic
0.454545 0.240000 synthetic
0.769231 0.060000 synthetic
1.176471 -0.120000 synthetic
0.454545 0.240000 synthetic
0.909091 0.060000 synthetic
0.400000 0.300000 synthetic
0.500000 0.200000 synthetic
0.909091 0.040000 synthetic
0.416667 0.280000 synthetic
1.538462 -0.140000 synthetic
0.454545 0.240000 synthetic
0.384615 0.320000 synthetic
1.785714 -0.180000 synthetic
1.111111 -0.040000 synthetic
0.454545 0.240000 synthetic
0.416667 0.280000 synthetic
1.515151 -0.140000 synthetic
1.333333 -0.100000 synthetic
0.909091 0.040000 synthetic
0.833333 0.040000 synthetic
0.312500 0.440000 synthetic
0.434783 0.260000 synthetic
1.111111 -0.020000 synthetic
1.538462 -0.120000 synthetic
1.250000 -0.040000 synthetic
1.428571 -0.180000 synthetic
0.500000 0.200000 synthetic
0.769231 0.080000 synthetic
1.333333 -0.100000 synthetic
0.769231 0.080000 synthetic


==> Current_Work/Neurips/plots/correlation_epsilon_omega/pooled_scatter_simple_downsampled.dat <==
omega eps source
1.003333 -0.000100 kidney
0.602000 0.109037 kidney
0.541978 0.346715 mmachine
0.729194 0.245109 mmachine
0.472414 0.460511 mmachine
0.836111 0.009801 kidney
1.285678 -0.006678 kidney
0.143333 0.168771 kidney
1.200000 -0.100000 synthetic
0.120400 0.089635 kidney
0.115769 0.198771 kidney
2.973735 -0.006678 kidney
0.481351 0.448905 mmachine
0.899902 0.074526 mmachine
0.400000 0.300000 synthetic
3.010000 -0.006678 kidney
0.400088 0.520511 mmachine
0.294118 0.480000 synthetic
0.633193 0.318613 mmachine
2.631579 -0.180000 synthetic
0.212024 0.633212 mmachine
0.813514 0.026146 kidney
0.342500 0.557810 mmachine
0.294118 0.480000 synthetic
0.608889 0.324015 mmachine
0.776333 0.154526 mmachine
0.535545 0.376204 mmachine
0.960171 0.034015 mmachine
0.774348 0.191314 mmachine
3.010000 -0.006678 kidney
0.273636 0.122492 kidney
2.250000 -0.138889 coval
0.547273 0.016545 kidney
0.571429 0.375000 coval
1.750000 -0.107143 coval
0.438400 0.468613 mmachine
0.081351 0.229037 kidney
3.571429 -0.180000 synthetic
1.379310 -0.120000 synthetic
0.273636 0.172159 kidney
3.500000 -0.178571 coval
2.638395 -0.006678 kidney
0.685000 0.293504 mmachine
0.843750 0.138889 coval
0.954107 0.037518 mmachine
1.290000 -0.003355 kidney
1.567708 -0.006678 kidney
0.706186 0.253212 mmachine
0.016707 0.922701 mmachine
1.505000 -0.003355 kidney
0.856250 0.125912 mmachine
1.302000 -0.003355 kidney
0.333333 0.500000 coval
0.249091 0.575109 mmachine
1.111111 -0.020000 synthetic
2.750000 -0.159091 coval
0.916846 0.078905 mmachine
1.750000 -0.107143 coval
1.000000 0.000000 coval
0.244158 0.616715 mmachine
0.486542 0.431314 mmachine
3.010000 -0.006678 kidney
0.927717 0.067007 mmachine
0.454545 0.240000 synthetic
0.679244 0.297007 mmachine
0.775929 0.184818 mmachine
0.416667 0.280000 synthetic
3.000000 -0.166667 coval
0.495810 0.410511 mmachine
0.667436 0.299708 mmachine
0.310722 0.530219 mmachine
0.088529 0.224917 kidney
0.746260 0.227810 mmachine
0.301000 0.046213 kidney
0.654690 0.294015 mmachine
2.500000 -0.120000 synthetic
0.156076 0.684307 mmachine
1.505000 -0.003355 kidney
0.824425 0.144818 mmachine
0.690756 0.269708 mmachine
0.805175 0.162117 mmachine
1.538462 -0.140000 synthetic
2.380952 -0.120000 synthetic
0.416667 0.280000 synthetic
0.118103 0.743504 mmachine
0.524953 0.396715 mmachine
1.247000 -0.006678 kidney
0.685000 0.282409 mmachine
0.553535 0.356715 mmachine
0.666667 0.200000 synthetic
1.666667 -0.080000 synthetic
2.500000 -0.150000 coval
0.828629 0.158905 mmachine
0.079211 0.221462 kidney
0.400000 0.300000 synthetic
1.666667 -0.080000 synthetic
1.091125 -0.006678 kidney
1.135351 -0.003355 kidney
1.003333 -0.000033 kidney
0.274000 0.586204 mmachine
0.923953 0.071606 mmachine
0.666667 0.200000 synthetic
0.832033 0.068638 kidney
1.016843 -0.010541 politics
0.500000 0.250000 coval
1.250000 -0.040000 synthetic
0.555556 0.160000 synthetic
0.367870 0.555109 mmachine
3.010000 -0.006678 kidney
0.890282 0.025880 kidney
0.588235 0.140000 synthetic
0.366238 0.557007 mmachine
0.216316 0.605912 mmachine
0.301000 0.208173 kidney
0.118395 0.804307 mmachine
0.645161 0.220000 synthetic
0.308250 0.597810 mmachine
0.833333 0.080000 synthetic
0.057885 0.378439 kidney
0.719596 0.229416 mmachine
0.689655 0.180000 synthetic
0.980163 0.017810 mmachine
1.363636 -0.160000 synthetic
0.969322 0.006013 kidney
0.208983 0.615109 mmachine
1.111111 -0.060000 synthetic
0.031136 0.744015 mmachine
0.769231 0.060000 synthetic
1.125000 -0.027778 coval
0.634050 0.332409 mmachine
1.666667 -0.140000 synthetic
0.158421 0.086146 kidney
0.679043 0.278905 mmachine
1.111111 -0.020000 synthetic
1.414536 -0.006678 kidney
0.752500 0.009834 kidney
1.750000 -0.214286 coval
0.858533 0.077445 mmachine
0.963069 0.027226 mmachine
1.033737 -0.006678 kidney
0.271532 0.608613 mmachine
1.003333 -0.000033 kidney
1.824242 -0.006678 kidney
1.000000 0.000000 synthetic
0.215000 0.059169 kidney
0.800000 0.100000 synthetic
0.354118 0.072824 kidney
1.505000 -0.003355 kidney
2.000000 -0.100000 synthetic
0.312152 0.505620 mmachine
0.013048 0.847810 mmachine
1.333333 -0.100000 synthetic
1.200000 -0.100000 synthetic
0.297826 0.566715 mmachine
0.396579 0.510511 mmachine
0.137000 0.689708 mmachine
2.631579 -0.160000 synthetic
3.250000 -0.173077 coval
0.769231 0.060000 synthetic
0.869565 0.060000 synthetic
0.909091 0.020000 synthetic
1.072529 -0.006678 kidney
0.838534 0.136715 mmachine
0.098866 0.804307 mmachine
0.286667 0.059468 kidney
0.708220 0.251314 mmachine
1.896063 -0.006678 kidney
0.691062 0.272409 mmachine
0.507407 0.422409 mmachine
3.010000 -0.006678 kidney
0.752500 0.088804 kidney
0.820909 0.031395 kidney
0.443235 0.455109 mmachine
1.505000 -0.003355 kidney
0.501667 0.141960 kidney
0.116596 0.791606 mmachine
2.460348 -0.006678 kidney
1.052632 -0.020000 synthetic
0.482762 0.410219 mmachine
0.010538 0.950803 mmachine
1.250000 -0.040000 synthetic
0.956638 0.036715 mmachine
1.003333 -0.000033 kidney
0.769231 0.060000 synthetic
0.353093 0.543212 mmachine
0.909091 0.020000 synthetic
1.111111 -0.020000 synthetic
0.509204 0.409416 mmachine
1.667077 -0.006678 kidney
0.501667 0.009934 kidney
1.428571 -0.180000 synthetic
1.500000 -0.107143 coval
1.904762 -0.180000 synthetic
1.111111 -0.020000 synthetic
1.428571 -0.060000 synthetic
0.071667 0.212126 kidney
0.130870 0.158605 kidney
0.967500 0.003023 kidney
1.111111 -0.020000 synthetic
0.714783 0.241314 mmachine
0.100333 0.215183 kidney
0.887238 0.088321 mmachine
0.524953 0.424307 mmachine
0.538214 0.379416 mmachine
2.500000 -0.180000 synthetic
0.359915 0.551314 mmachine
0.434783 0.260000 synthetic
0.719831 0.261606 mmachine
0.508454 0.403212 mmachine
2.500000 -0.160000 synthetic
0.808952 0.165912 mmachine
1.278219 -0.006678 kidney
0.833333 0.040000 synthetic
0.873871 0.012990 kidney
0.752500 0.003289 kidney
0.225750 0.195548 kidney
1.039424 -0.006844 kidney
0.235699 0.642409 mmachine
0.234188 0.676204 mmachine
0.833333 0.040000 synthetic
1.000000 0.000000 synthetic
1.111111 -0.020000 synthetic
0.419640 0.490511 mmachine
1.000000 0.000000 synthetic
0.044265 0.291462 kidney
0.554793 0.402409 mmachine
0.900000 0.055556 coval
0.860000 0.029203 kidney
1.923077 -0.120000 synthetic
0.402941 0.459416 mmachine
4.166667 -0.160000 synthetic
0.568049 0.397007 mmachine
0.666667 0.200000 synthetic
1.250000 -0.040000 synthetic
0.470937 0.498905 mmachine
0.570833 0.342920 mmachine
0.484343 0.403212 mmachine
0.124545 0.734307 mmachine
1.522299 -0.006678 kidney
1.601064 -0.006678 kidney
0.046180 0.827007 mmachine
0.430000 0.029801 kidney
3.010000 -0.006678 kidney
2.083333 -0.120000 synthetic
0.322581 0.420000 synthetic
0.412473 0.501606 mmachine
1.170556 -0.006678 kidney
0.476190 0.220000 synthetic
1.505000 -0.003355 kidney
0.797295 0.180511 mmachine
2.832941 -0.006678 kidney
2.619815 -0.006678 kidney
0.116596 0.771606 mmachine
1.428571 -0.060000 synthetic
2.445625 -0.006678 kidney
0.104381 0.735912 mmachine
1.505000 -0.003355 kidney
1.505000 -0.006678 kidney
1.304348 -0.140000 synthetic
0.434783 0.260000 synthetic
0.731441 0.232409 mmachine
0.528772 0.403212 mmachine
0.740242 0.235109 mmachine
0.754661 0.211314 mmachine
0.279320 0.585109 mmachine
0.461188 0.411314 mmachine
1.111111 -0.020000 synthetic
1.505000 -0.006678 kidney
0.776333 0.195912 mmachine
1.250000 -0.080000 synthetic
0.108977 0.765912 mmachine
0.903000 0.015847 kidney
1.037931 -0.003555 kidney
7.142857 -0.180000 synthetic
0.052807 0.248738 kidney
0.316842 0.086246 kidney
0.367216 0.509416 mmachine
0.666667 0.100000 synthetic
1.250000 -0.040000 synthetic
1.505000 -0.003355 kidney
0.850000 0.044118 coval
0.250833 0.043123 kidney
0.400660 0.505912 mmachine
1.625000 -0.096154 coval
0.538214 0.397007 mmachine
0.698173 0.235912 mmachine
2.777778 -0.140000 synthetic
0.557699 0.389708 mmachine
0.100333 0.218771 kidney
0.782857 0.177518 mmachine
1.505000 -0.003355 kidney
1.720000 -0.006678 kidney
1.578947 -0.180000 synthetic
0.143333 0.172159 kidney
0.547273 0.082591 kidney
0.672545 0.272117 mmachine
0.493837 0.411314 mmachine
0.527890 0.384818 mmachine
0.623960 0.311314 mmachine
3.375000 -0.194444 coval
0.644706 0.311606 mmachine
0.672545 0.292409 mmachine
1.052632 -0.020000 synthetic
1.000000 0.000000 synthetic
0.540789 0.386715 mmachine
0.475263 0.076179 kidney
0.273636 0.069203 kidney
0.333333 0.400000 synthetic
0.054800 0.765109 mmachine
1.505000 -0.003355 kidney
1.176000 -0.006678 kidney
0.260952 0.525620 mmachine
1.598531 -0.006678 kidney
0.947160 0.031241 mmachine
0.916929 0.077007 mmachine
0.666667 0.100000 synthetic
1.304348 -0.140000 synthetic
1.690802 -0.006678 kidney
0.384615 0.320000 synthetic
1.666554 -0.006678 kidney
0.234857 0.624015 mmachine
0.463077 0.049668 kidney
2.500000 -0.150000 coval
0.983306 0.015109 mmachine
2.222222 -0.180000 synthetic
0.237632 0.096246 kidney
2.971899 -0.006678 kidney
0.443619 0.489708 mmachine
1.125000 -0.027778 coval
0.994493 0.004153 kidney
2.250000 -0.138889 coval
0.877656 0.114307 mmachine
0.200488 0.658613 mmachine
0.501667 0.023090 kidney
2.750000 -0.159091 coval
0.370370 0.400000 synthetic
0.389633 0.514015 mmachine
0.896262 0.082117 mmachine
0.667130 0.283212 mmachine
0.518738 0.390511 mmachine
1.250000 -0.040000 synthetic
3.010000 -0.006678 kidney
0.856250 0.134307 mmachine
0.054079 0.828905 mmachine
1.000000 0.000000 synthetic
0.751290 0.225109 mmachine
1.052632 -0.020000 synthetic
0.461188 0.434015 mmachine
3.010000 -0.006678 kidney
0.625000 0.300000 coval
1.003333 -0.000033 kidney
1.428571 -0.060000 synthetic
0.460504 0.482409 mmachine
0.872823 0.115109 mmachine
2.000000 -0.100000 synthetic
2.500000 -0.150000 coval
0.523371 0.352920 mmachine
0.460935 0.444015 mmachine
0.307865 0.544015 mmachine
0.250833 0.129269 kidney
0.614138 0.326715 mmachine
0.909091 0.020000 synthetic
0.599375 0.341314 mmachine
0.342500 0.521314 mmachine
0.167222 0.195449 kidney
0.625948 0.325912 mmachine
0.500000 0.375000 coval
0.400000 0.300000 synthetic
1.428571 -0.060000 synthetic
0.515214 0.421606 mmachine
1.227763 -0.006744 kidney
0.273636 0.221462 kidney
0.665429 0.284015 mmachine
0.840682 0.153504 mmachine
0.152222 0.684015 mmachine
0.602000 0.006611 kidney
1.505000 -0.003355 kidney
1.071429 -0.040000 synthetic
2.000000 -0.125000 coval
0.141237 0.733212 mmachine
2.857143 -0.180000 synthetic
0.769231 0.120000 synthetic
0.334444 0.107542 kidney
1.045212 -0.027527 politics
0.727434 0.224818 mmachine
1.001720 -0.001168 mmachine
1.052928 -0.003355 kidney
0.714286 0.160000 synthetic
1.620769 -0.006678 kidney
0.526316 0.180000 synthetic
0.010873 0.948102 mmachine
1.416667 -0.073529 coval
1.250000 -0.120000 synthetic
1.120000 -0.006678 kidney
0.623960 0.311314 mmachine
0.894105 0.073431 mmachine
1.537717 -0.006678 kidney
0.326190 0.542409 mmachine
0.344828 0.380000 synthetic
0.620598 0.337810 mmachine
1.666667 -0.080000 synthetic
0.135309 0.647007 mmachine
1.666667 -0.080000 synthetic
0.718911 0.218321 mmachine
2.006667 -0.006678 kidney
0.014124 0.879708 mmachine
0.625000 0.240000 synthetic
1.800000 -0.138889 coval
0.927717 0.067007 mmachine
0.417966 0.527007 mmachine
0.909091 0.020000 synthetic
3.010000 -0.006678 kidney
0.811359 0.141825 mmachine
0.440920 0.415620 mmachine
0.092568 0.734307 mmachine
0.645161 0.220000 synthetic
0.268879 0.647810 mmachine
1.764706 -0.140000 synthetic
1.428571 -0.060000 synthetic
2.777778 -0.160000 synthetic
0.383600 0.515912 mmachine
0.322581 0.420000 synthetic
0.833333 0.040000 synthetic
0.936167 0.055912 mmachine
0.215000 0.079535 kidney
0.728991 0.215620 mmachine
1.176471 -0.060000 synthetic
0.797912 0.134234 mmachine
1.837273 -0.006678 kidney
0.650169 0.311606 mmachine
0.743714 0.196423 mmachine
0.715310 0.236715 mmachine
0.315100 0.585109 mmachine
0.872920 0.106715 mmachine
0.215000 0.062957 kidney
1.505000 -0.003355 kidney
0.622727 0.318613 mmachine
1.111111 -0.020000 synthetic
0.694615 0.042824 kidney
1.250000 -0.040000 synthetic
0.833333 0.040000 synthetic
0.030110 0.817810 mmachine
1.037534 -0.036176 politics
0.769231 0.060000 synthetic
0.769231 0.060000 synthetic
0.604775 0.339708 mmachine
0.916767 0.080803 mmachine
0.301000 0.059568 kidney
0.430000 0.013256 kidney
0.666667 0.200000 synthetic
0.304444 0.580511 mmachine
0.784351 0.206204 mmachine
0.400000 0.300000 synthetic
1.253090 -0.006678 kidney
0.708621 0.252409 mmachine
1.505000 -0.003355 kidney
2.777778 -0.160000 synthetic
1.505000 -0.003355 kidney
3.571429 -0.180000 synthetic
0.644017 0.315109 mmachine
2.000000 -0.140000 synthetic
1.304348 -0.140000 synthetic
4.166667 -0.180000 synthetic
2.500000 -0.120000 synthetic
0.012342 0.906204 mmachine
1.428571 -0.060000 synthetic
0.416667 0.280000 synthetic
0.372427 0.515109 mmachine
0.103396 0.737810 mmachine
0.520093 0.389708 mmachine
0.666667 0.100000 synthetic
0.260952 0.609416 mmachine
0.470098 0.408321 mmachine
1.428571 -0.060000 synthetic
2.065686 -0.006678 kidney
0.482614 0.455109 mmachine
0.316154 0.501022 mmachine
0.041515 0.837007 mmachine
0.197889 0.639416 mmachine
0.045667 0.754307 mmachine
0.622759 0.036346 kidney
0.752500 0.003289 kidney
0.729918 0.242409 mmachine
0.771345 0.198613 mmachine
1.007435 -0.007380 politics
0.951679 0.046204 mmachine
0.715856 0.230219 mmachine
3.010000 -0.006678 kidney
2.083333 -0.120000 synthetic
2.000000 -0.100000 synthetic
0.637759 0.325109 mmachine
1.666667 -0.080000 synthetic
1.250000 -0.040000 synthetic
1.404667 -0.006678 kidney
0.576842 0.358613 mmachine
0.333333 0.400000 synthetic
0.625000 0.120000 synthetic
2.322000 -0.006678 kidney
4.000000 -0.187500 coval
0.833333 0.040000 synthetic
0.810385 0.051993 kidney
0.416667 0.350000 coval
0.602328 0.350511 mmachine
1.250000 -0.040000 synthetic
1.000000 0.000000 synthetic
0.374811 0.556204 mmachine
0.666667 0.100000 synthetic
0.540789 0.405109 mmachine
0.780581 0.137737 mmachine
1.200000 -0.100000 synthetic
0.769231 0.180000 synthetic
1.743598 -0.006678 kidney
1.666667 -0.080000 synthetic
0.494722 0.414015 mmachine
1.111111 -0.020000 synthetic
0.673190 0.295109 mmachine
1.111111 -0.020000 synthetic
3.010000 -0.006678 kidney
0.301000 0.023223 kidney
1.000000 0.000000 synthetic
1.382143 -0.006678 kidney
0.501667 0.009934 kidney
0.263158 0.560000 synthetic
0.286667 0.052625 kidney
0.357143 0.360000 synthetic
0.924206 0.069708 mmachine
0.752500 0.003289 kidney
0.976125 0.013942 mmachine
0.714286 0.160000 synthetic
0.389510 0.505912 mmachine
0.245373 0.583212 mmachine
4.166667 -0.180000 synthetic
0.583267 0.333212 mmachine
0.560455 0.366715 mmachine
2.500000 -0.120000 synthetic
0.156571 0.699416 mmachine
1.818182 -0.180000 synthetic
0.339109 0.541314 mmachine
1.003333 -0.000033 kidney
1.000000 0.000000 synthetic
1.444800 -0.006678 kidney
0.916087 0.006412 kidney
1.333333 -0.125000 coval
0.936633 0.045328 mmachine
0.376250 0.033156 kidney
0.273636 0.027342 kidney
0.392609 0.092591 kidney
0.580880 0.382409 mmachine
0.626949 0.329708 mmachine
1.505000 -0.003355 kidney
0.983306 0.015109 mmachine
0.550561 0.383212 mmachine
0.051897 0.222193 kidney
1.111111 -0.020000 synthetic
0.752500 0.003289 kidney
0.735950 0.233212 mmachine
0.714286 0.080000 synthetic
0.507845 0.427810 mmachine
0.312500 0.550000 coval
0.600877 0.338613 mmachine
0.666667 0.100000 synthetic
0.543276 0.405109 mmachine
0.886471 0.070438 mmachine
0.909091 0.040000 synthetic
2.894231 -0.006678 kidney
0.485208 0.376423 mmachine
1.166667 -0.071429 coval
2.000000 -0.100000 synthetic
0.559184 0.369708 mmachine
2.057194 -0.006678 kidney
0.415893 0.502409 mmachine
0.250833 0.043090 kidney
0.860233 0.089635 mmachine
0.877917 0.009734 kidney
0.240800 0.069601 kidney
3.500000 -0.178571 coval
1.153846 -0.080000 synthetic
3.250000 -0.173077 coval
0.376250 0.046379 kidney
0.588235 0.280000 synthetic
0.650000 0.134615 coval
2.531776 -0.006678 kidney
0.714286 0.160000 synthetic
2.083333 -0.120000 synthetic
1.365361 -0.006678 kidney
1.200000 -0.100000 synthetic
0.777778 0.142857 coval
2.631579 -0.160000 synthetic
0.501220 0.452409 mmachine
0.689655 0.180000 synthetic
0.046838 0.866204 mmachine
0.160319 0.652117 mmachine
1.111111 -0.020000 synthetic
0.500000 0.200000 synthetic
0.285714 0.500000 synthetic
0.929080 0.045036 mmachine
0.938152 0.042628 mmachine
0.633193 0.334307 mmachine
2.863171 -0.006678 kidney
0.720431 0.236715 mmachine
2.857143 -0.180000 synthetic
0.247590 0.543723 mmachine
2.500000 -0.140000 synthetic
0.714286 0.080000 synthetic
0.588972 0.330219 mmachine
1.003333 -0.000033 kidney
1.250000 -0.040000 synthetic
0.411000 0.440219 mmachine
0.902460 0.091606 mmachine
0.666667 0.100000 synthetic
0.431296 0.499708 mmachine
1.333333 -0.062500 coval
0.304444 0.598613 mmachine
0.703514 0.240219 mmachine
1.000562 -0.000365 mmachine
0.745889 0.215912 mmachine
0.120400 0.368272 kidney
0.758595 0.213212 mmachine
0.083611 0.185748 kidney
0.798174 0.169416 mmachine
0.500000 0.200000 synthetic
0.588235 0.140000 synthetic
0.322353 0.522920 mmachine
0.526316 0.180000 synthetic
1.923077 -0.120000 synthetic
2.272727 -0.140000 synthetic
0.912121 0.009635 kidney
0.273636 0.221030 kidney
0.747273 0.225109 mmachine
0.980632 0.013431 mmachine
0.833333 0.040000 synthetic
0.735950 0.233212 mmachine
0.614579 0.325109 mmachine
0.714286 0.200000 coval
1.666667 -0.080000 synthetic
3.500000 -0.178571 coval
0.303030 0.460000 synthetic
0.545678 0.416204 mmachine
1.000000 0.000000 coval
0.476190 0.220000 synthetic
0.728991 0.231314 mmachine
0.429804 0.468905 mmachine
0.303097 0.607007 mmachine
0.377246 0.466715 mmachine
0.430000 0.141395 kidney
0.661379 0.291314 mmachine
0.802252 0.166715 mmachine
0.082466 0.308571 kidney
0.181324 0.667007 mmachine
0.579187 0.377810 mmachine
0.782857 0.206204 mmachine
0.833333 0.040000 synthetic
0.055541 0.794307 mmachine
0.605083 0.350511 mmachine
1.151652 -0.006678 kidney
0.632308 0.310511 mmachine
0.330120 0.572409 mmachine
0.342500 0.576204 mmachine
2.000000 -0.125000 coval
0.611845 0.305620 mmachine
0.335510 0.602409 mmachine
0.633684 0.029668 kidney
0.301000 0.023223 kidney
0.276915 0.548321 mmachine
0.030714 0.328771 kidney
1.351429 -0.003355 kidney
0.721696 0.243212 mmachine
0.714286 0.160000 synthetic
0.833333 0.040000 synthetic
0.167222 0.056412 kidney
1.215305 -0.006678 kidney
0.548000 0.397810 mmachine
0.769231 0.060000 synthetic
0.833333 0.040000 synthetic
0.666667 0.100000 synthetic
0.517556 0.391314 mmachine
0.862155 0.116715 mmachine
0.107500 0.092824 kidney
0.877864 0.091825 mmachine
2.000000 -0.100000 synthetic
1.204000 -0.003389 kidney
1.505000 -0.003355 kidney
1.428571 -0.060000 synthetic
1.111111 -0.020000 synthetic
1.666554 -0.006678 kidney
0.055741 0.258837 kidney
0.135070 0.687810 mmachine
0.371857 0.507810 mmachine
0.625000 0.240000 synthetic
0.991098 0.002425 kidney
0.412473 0.465912 mmachine
2.341111 -0.006678 kidney
1.428571 -0.060000 synthetic
0.121392 0.695109 mmachine
0.384615 0.320000 synthetic
1.666667 -0.080000 synthetic
0.526316 0.180000 synthetic
0.840682 0.104234 mmachine
0.263158 0.560000 synthetic
0.779020 0.164526 mmachine
1.505000 -0.003355 kidney
0.994937 0.004020 kidney
0.191800 0.673212 mmachine
0.296598 0.575912 mmachine
0.481758 0.411314 mmachine
0.060200 0.265449 kidney
0.871818 0.113212 mmachine
0.173968 0.690511 mmachine
0.468083 0.498905 mmachine
1.675377 -0.006678 kidney
0.014124 0.891606 mmachine
1.847045 -0.006678 kidney
1.666667 -0.080000 synthetic
0.384615 0.320000 synthetic
0.909091 0.020000 synthetic
0.446739 0.390219 mmachine
0.200667 0.069336 kidney
0.370706 0.473212 mmachine
0.730667 0.210219 mmachine
0.488317 0.430511 mmachine
4.000000 -0.187500 coval
0.333333 0.400000 synthetic
0.396579 0.542409 mmachine
2.626909 -0.006678 kidney
1.750000 -0.107143 coval
0.354118 0.036478 kidney
0.769231 0.060000 synthetic
0.454545 0.240000 synthetic
2.000000 -0.100000 synthetic
0.909091 0.020000 synthetic
0.466082 0.406715 mmachine
0.637525 0.277810 mmachine
0.385728 0.491314 mmachine
0.909091 0.020000 synthetic
1.250000 -0.040000 synthetic
1.505000 -0.003355 kidney
0.863445 0.120511 mmachine
1.839444 -0.006678 kidney
0.552807 0.378613 mmachine
1.555730 -0.006678 kidney
0.748426 0.204818 mmachine
0.860000 0.003256 kidney
1.500000 -0.140000 synthetic
1.003333 -0.000033 kidney
1.666667 -0.080000 synthetic
1.007812 -0.005515 kidney
0.602000 0.009867 kidney
0.833333 0.040000 synthetic
1.003333 -0.000066 kidney
1.000000 0.000000 synthetic
0.068500 0.762409 mmachine
0.550446 0.376715 mmachine
0.500000 0.250000 coval
1.428571 -0.060000 synthetic
0.703853 0.235620 mmachine
3.333333 -0.160000 synthetic
0.299687 0.575912 mmachine
0.995189 0.003723 mmachine
1.893082 -0.006678 kidney
0.685000 0.274307 mmachine
3.250000 -0.173077 coval
0.476522 0.471606 mmachine
0.400000 0.437500 coval
0.342500 0.491606 mmachine
2.777778 -0.160000 synthetic
0.501667 0.009934 kidney
0.643304 0.308613 mmachine
0.385728 0.499416 mmachine
0.749402 0.215912 mmachine
0.369900 0.495912 mmachine
1.901053 -0.006678 kidney
0.642566 0.313212 mmachine
1.215862 -0.006678 kidney
2.352941 -0.140000 synthetic
0.249091 0.597518 mmachine
2.250000 -0.138889 coval
0.696810 0.256715 mmachine
0.460818 0.455109 mmachine
0.926154 0.003189 kidney
0.430000 0.056013 kidney
1.003333 -0.000033 kidney
0.054727 0.265216 kidney
0.714286 0.080000 synthetic
0.076111 0.775109 mmachine
0.263158 0.560000 synthetic
0.800000 0.100000 synthetic
0.941875 0.040730 mmachine
0.703514 0.262409 mmachine
1.111111 -0.020000 synthetic
2.107000 -0.006678 kidney
1.250000 -0.050000 coval
0.434783 0.260000 synthetic
1.666667 -0.080000 synthetic
1.505000 -0.003355 kidney
0.833333 0.040000 synthetic
0.334444 0.205515 kidney
1.000000 0.000000 coval
1.050000 -0.035714 coval
0.111481 0.175415 kidney
0.550686 0.380511 mmachine
0.570833 0.349416 mmachine
0.315100 0.570511 mmachine
0.314220 0.597810 mmachine
2.777778 -0.180000 synthetic
1.204000 -0.003355 kidney
0.048548 0.199236 kidney
0.935288 0.049124 mmachine
0.532778 0.399708 mmachine
0.513750 0.415109 mmachine
2.272727 -0.120000 synthetic
0.607453 0.342409 mmachine
1.666667 -0.080000 synthetic
1.128750 -0.003389 kidney
0.488435 0.434015 mmachine
0.359798 0.540803 mmachine
0.404262 0.443212 mmachine
0.796512 0.191606 mmachine
0.402065 0.523504 mmachine
0.029783 0.824307 mmachine
1.505000 -0.003355 kidney
1.153846 -0.080000 synthetic
3.010000 -0.006678 kidney
0.961210 0.035109 mmachine
0.452696 0.464015 mmachine
2.200000 -0.159091 coval
0.557288 0.390511 mmachine
0.988197 0.010511 mmachine
0.981216 0.010146 mmachine
1.428571 -0.060000 synthetic
0.372283 0.501314 mmachine
1.000000 0.000000 synthetic
0.750000 0.083333 coval
0.769231 0.080000 synthetic
0.752500 0.003289 kidney
0.756354 0.190511 mmachine
1.003333 -0.000033 kidney
0.527890 0.394015 mmachine
0.188125 0.139269 kidney
0.891587 0.099708 mmachine
0.400000 0.300000 synthetic
1.666667 -0.080000 synthetic
1.263158 -0.081250 politics
0.859153 0.123212 mmachine
1.304348 -0.140000 synthetic
0.696810 0.256715 mmachine
1.000000 0.000000 synthetic
0.384615 0.320000 synthetic
0.405408 0.479708 mmachine
0.333333 0.400000 synthetic
0.039143 0.817007 mmachine
0.624912 0.321314 mmachine
0.050741 0.813504 mmachine
0.952381 0.020000 synthetic
0.150500 0.082857 kidney
0.776333 0.146934 mmachine
0.815725 0.176204 mmachine
0.364495 0.541314 mmachine
3.750000 -0.183333 coval
0.619135 0.315912 mmachine
0.374947 0.485620 mmachine
0.772182 0.188613 mmachine
2.250000 -0.138889 coval
0.334444 0.076213 kidney
1.085574 -0.006678 kidney
1.256348 -0.003355 kidney
0.909091 0.040000 synthetic
0.875636 0.022724 kidney
1.904762 -0.160000 synthetic
0.819439 0.148613 mmachine
0.197596 0.684307 mmachine
1.428571 -0.060000 synthetic
1.416667 -0.132353 coval
0.655726 0.303212 mmachine
0.083611 0.172525 kidney
0.668889 0.035947 kidney
1.000000 0.000000 synthetic
0.673583 0.290511 mmachine
0.173418 0.700511 mmachine
0.384615 0.320000 synthetic
0.708235 0.016478 kidney
2.000000 -0.125000 coval
0.036707 0.468106 kidney
0.044918 0.797810 mmachine
0.799167 0.175912 mmachine
0.543472 0.122326 kidney
0.312717 0.524818 mmachine
0.109600 0.694015 mmachine
0.120400 0.109203 kidney
3.010000 -0.006678 kidney
0.285714 0.500000 synthetic
0.434783 0.260000 synthetic
0.790505 0.137807 kidney
0.039143 0.810511 mmachine
0.500000 0.200000 synthetic
2.257500 -0.006678 kidney
0.713306 0.253212 mmachine
0.909091 0.020000 synthetic
0.501667 0.016412 kidney
1.153846 -0.080000 synthetic
0.909091 0.020000 synthetic
1.000000 0.000000 coval
0.748319 0.227007 mmachine
0.717009 0.232409 mmachine
1.666667 -0.200000 coval
3.010000 -0.006678 kidney
0.283448 0.545912 mmachine
0.769231 0.120000 synthetic
0.802252 0.168613 mmachine
0.727434 0.233212 mmachine
0.231538 0.036478 kidney
0.133194 0.666715 mmachine
0.603978 0.291022 mmachine
0.038590 0.305482 kidney
0.718145 0.255109 mmachine
0.855474 0.045615 kidney
2.631579 -0.140000 synthetic
0.488435 0.438613 mmachine
0.096479 0.758905 mmachine
1.666667 -0.200000 coval
0.357143 0.360000 synthetic
0.668889 0.016445 kidney
1.666667 -0.160000 synthetic
0.889318 0.035382 kidney
1.802039 -0.006678 kidney
1.041215 -0.039583 politics
1.000000 0.000000 synthetic
0.909091 0.040000 synthetic
1.005505 -0.004380 mmachine
0.864672 0.120511 mmachine
1.111111 -0.020000 synthetic
2.000000 -0.100000 synthetic
0.339109 0.565109 mmachine
3.010000 -0.006678 kidney
1.250000 -0.040000 synthetic
1.003333 -0.000631 kidney
0.731553 0.212117 mmachine
0.454545 0.240000 synthetic
0.806636 0.161314 mmachine
0.256410 0.580000 synthetic
0.909091 0.020000 synthetic
0.469009 0.430219 mmachine
0.188039 0.668613 mmachine
1.176471 -0.060000 synthetic
1.578947 -0.180000 synthetic
0.430000 0.052193 kidney
0.641009 0.294818 mmachine
0.550561 0.377810 mmachine
0.849907 0.120219 mmachine
0.830630 0.157007 mmachine
0.744331 0.238905 mmachine
0.917523 0.065620 mmachine
1.000000 0.000000 coval
1.666667 -0.160000 synthetic
0.092212 0.787810 mmachine
0.029783 0.835109 mmachine
1.666667 -0.080000 synthetic
0.900648 0.088905 mmachine
0.666667 0.100000 synthetic
1.111111 -0.020000 synthetic
2.000000 -0.166667 coval
0.273636 0.172226 kidney
0.029462 0.808905 mmachine
0.822000 0.168905 mmachine
1.401481 -0.006678 kidney
0.357143 0.360000 synthetic
1.428571 -0.060000 synthetic
0.961635 0.030219 mmachine
1.809810 -0.006678 kidney
0.472832 0.449708 mmachine
1.375000 -0.159091 coval
0.603729 0.359708 mmachine
2.500000 -0.150000 coval
2.352941 -0.160000 synthetic
1.111111 -0.020000 synthetic
0.734320 0.242409 mmachine
0.685000 0.285109 mmachine
0.431848 0.454015 mmachine
0.833333 0.040000 synthetic
1.250000 -0.040000 synthetic
0.428125 0.470511 mmachine
0.177059 0.165449 kidney
0.537040 0.427007 mmachine
1.111111 -0.020000 synthetic
0.690820 0.069203 kidney
1.332552 -0.006678 kidney
0.555556 0.160000 synthetic
1.111111 -0.020000 synthetic
0.591263 0.331314 mmachine
0.236636 0.632409 mmachine
0.285714 0.500000 synthetic
1.000000 0.000000 synthetic
2.941176 -0.180000 synthetic
1.363636 -0.160000 synthetic
0.813089 0.169708 mmachine
2.807404 -0.006678 kidney
0.536701 0.387810 mmachine
0.833333 0.040000 synthetic
0.748319 0.229708 mmachine
3.010000 -0.006678 kidney
3.000000 -0.166667 coval
2.590000 -0.006678 kidney
0.868780 0.117810 mmachine
1.000000 0.000000 synthetic
0.312500 0.440000 synthetic
0.143333 0.232126 kidney
0.860000 0.019535 kidney
0.648947 0.305912 mmachine
1.111111 -0.020000 synthetic
0.752500 0.006578 kidney
0.309739 0.615109 mmachine
0.610168 0.349708 mmachine
0.303571 0.573529 coval
0.434059 0.463212 mmachine
0.826937 0.140219 mmachine
0.334444 0.059302 kidney
1.000000 0.000000 synthetic
0.650750 0.315109 mmachine
1.071429 -0.040000 synthetic
0.950360 0.040219 mmachine
0.909091 0.040000 synthetic
0.769231 0.060000 synthetic
0.591263 0.335912 mmachine
2.272727 -0.120000 synthetic
0.368846 0.547810 mmachine
0.305922 0.549416 mmachine
1.750000 -0.107143 coval
1.578947 -0.080000 synthetic
0.416667 0.350000 coval
0.909091 0.040000 synthetic
1.250000 -0.120000 synthetic
0.786261 0.179416 mmachine
0.684091 0.023090 kidney
0.179672 0.655109 mmachine
0.752500 0.003289 kidney
1.864258 -0.006678 kidney
0.513750 0.415109 mmachine
3.000000 -0.166667 coval
1.666667 -0.120000 synthetic
0.769810 0.176423 mmachine
0.222963 0.231827 kidney
3.250000 -0.173077 coval
1.505000 -0.003355 kidney
0.793730 0.189708 mmachine
0.430000 0.049402 kidney
1.425000 -0.092105 coval
0.058298 0.856204 mmachine
1.125000 -0.027778 coval
0.294118 0.480000 synthetic
0.625000 0.120000 synthetic
0.171250 0.654818 mmachine
0.490000 0.072857 kidney
1.750000 -0.107143 coval
0.146133 0.719708 mmachine
2.000000 -0.160000 synthetic
0.073415 0.152691 kidney
1.505000 -0.006678 kidney
0.965738 0.030511 mmachine
0.909091 0.020000 synthetic
0.071667 0.185880 kidney
0.819754 0.160511 mmachine
0.799167 0.175912 mmachine
0.920469 0.074307 mmachine
0.883871 0.105109 mmachine
2.373740 -0.006678 kidney
1.512798 -0.006678 kidney
1.250000 -0.120000 synthetic
0.701983 0.263212 mmachine
1.176471 -0.060000 synthetic
0.238261 0.616715 mmachine
1.666667 -0.080000 synthetic
0.752500 0.003289 kidney
1.271466 -0.006678 kidney
0.451500 0.046346 kidney
0.752500 0.019635 kidney
0.379639 0.519416 mmachine
0.277778 0.520000 synthetic
0.690480 0.282409 mmachine
0.363469 0.539708 mmachine
3.500000 -0.178571 coval
0.752500 0.019369 kidney
0.854786 0.124015 mmachine
2.631579 -0.140000 synthetic
0.503265 0.417810 mmachine
0.994937 0.004020 kidney
1.654620 -0.006678 kidney
0.588235 0.140000 synthetic
0.301099 0.576715 mmachine
0.708235 0.016478 kidney
0.224182 0.638613 mmachine
0.476190 0.220000 synthetic
0.182667 0.691314 mmachine
0.273636 0.062857 kidney
0.416667 0.280000 synthetic
2.000000 -0.100000 synthetic
1.515151 -0.140000 synthetic
1.428571 -0.060000 synthetic
0.173968 0.724307 mmachine
0.018514 0.871606 mmachine
0.356771 0.495620 mmachine
0.150500 0.162591 kidney
0.136818 0.106179 kidney
0.685000 0.287007 mmachine
1.000000 0.000000 synthetic
0.856250 0.134307 mmachine
0.068500 0.860803 mmachine
0.672768 0.274015 mmachine
0.274000 0.592409 mmachine
0.370370 0.340000 synthetic
1.500000 -0.138889 coval
0.107500 0.228671 kidney
0.596204 0.347810 mmachine
0.500000 0.200000 synthetic
0.540096 0.374015 mmachine
3.010000 -0.006678 kidney
0.548000 0.407007 mmachine
0.277778 0.520000 synthetic
0.745088 0.215912 mmachine
1.349310 -0.006678 kidney
0.475263 0.131462 kidney
0.409425 0.429416 mmachine
0.603729 0.345912 mmachine
0.986864 0.011314 mmachine
0.406484 0.458613 mmachine
0.797091 0.169416 mmachine
1.111111 -0.040000 synthetic
0.854880 0.132409 mmachine
0.188125 0.162326 kidney
0.769231 0.060000 synthetic
0.710849 0.240511 mmachine
0.894463 0.097007 mmachine
1.310574 -0.006678 kidney
0.177059 0.225449 kidney
1.052632 -0.020000 synthetic
0.588235 0.280000 synthetic
1.500000 -0.083333 coval
1.666667 -0.080000 synthetic
1.111111 -0.020000 synthetic
0.376250 0.046312 kidney
4.166667 -0.180000 synthetic
0.742083 0.182628 mmachine
1.333333 -0.062500 coval
0.595652 0.350511 mmachine
1.428571 -0.060000 synthetic
0.833333 0.060000 synthetic
2.272727 -0.120000 synthetic
0.247905 0.662409 mmachine
0.714286 0.080000 synthetic
1.428571 -0.060000 synthetic
0.602000 0.016379 kidney
0.393130 0.537810 mmachine
1.666667 -0.080000 synthetic
0.784351 0.206204 mmachine
1.977372 -0.006678 kidney
0.888649 0.090219 mmachine
1.118000 -0.006711 kidney
0.697685 0.238321 mmachine
0.430000 0.056312 kidney
0.894105 0.073431 mmachine
0.800000 0.062500 coval
1.600000 -0.125000 coval
1.180432 -0.070936 politics
0.637759 0.306715 mmachine
0.322353 0.545109 mmachine
2.105263 -0.180000 synthetic
1.047533 -0.003355 kidney
0.121778 0.730511 mmachine
1.505000 -0.003355 kidney
2.000000 -0.100000 synthetic
0.706746 0.276204 mmachine
0.192281 0.665109 mmachine
0.301000 0.026478 kidney
0.850726 0.137007 mmachine
1.111111 -0.020000 synthetic
0.384615 0.320000 synthetic
0.215000 0.121561 kidney
0.520093 0.390511 mmachine
0.956825 0.039708 mmachine
2.250000 -0.138889 coval
1.505000 -0.003355 kidney
0.602000 0.006611 kidney
2.000000 -0.140000 synthetic
0.454545 0.240000 synthetic
0.924206 0.069708 mmachine
3.250000 -0.173077 coval
0.555556 0.160000 synthetic
1.351429 -0.003355 kidney
3.010000 -0.006678 kidney
3.010000 -0.006678 kidney
1.250000 -0.040000 synthetic
0.596204 0.337810 mmachine
1.000000 0.000000 synthetic
0.854962 0.140803 mmachine
0.876800 0.089927 mmachine
0.672315 0.287810 mmachine
1.428571 -0.080000 synthetic
0.470312 0.062757 kidney
0.666667 0.100000 synthetic
1.625839 -0.006678 kidney
1.003333 -0.000233 kidney
1.000000 0.000000 synthetic
0.454545 0.240000 synthetic
0.678829 0.287810 mmachine
0.909091 0.020000 synthetic
0.909091 0.020000 synthetic
1.375000 -0.068182 coval
0.333333 0.400000 synthetic
0.124545 0.790803 mmachine
0.714286 0.080000 synthetic
3.010000 -0.006678 kidney
0.937368 0.052117 mmachine
1.836289 -0.006678 kidney
0.215000 0.056113 kidney
0.833333 0.050000 coval
0.547273 0.033056 kidney
0.571429 0.300000 synthetic
0.903617 0.066131 mmachine
0.666667 0.125000 coval
1.666667 -0.080000 synthetic
0.757105 0.202117 mmachine
0.344828 0.380000 synthetic
1.000000 0.000000 synthetic
0.253704 0.572117 mmachine
0.767672 0.198613 mmachine
2.370079 -0.006678 kidney
0.909091 0.020000 synthetic
0.709909 0.232920 mmachine
1.044286 -0.006678 kidney
0.376250 0.016578 kidney
0.738725 0.210219 mmachine
0.273636 0.046179 kidney
2.000000 -0.100000 synthetic
0.081386 0.789708 mmachine
0.454545 0.240000 synthetic
0.952381 0.020000 synthetic
0.833333 0.040000 synthetic
1.297890 -0.006678 kidney
0.538632 0.405109 mmachine
0.665429 0.297007 mmachine
0.909091 0.020000 synthetic
0.816465 0.132628 mmachine
0.840420 0.138613 mmachine
1.250000 -0.120000 synthetic
0.721053 0.235912 mmachine
1.083600 -0.003422 kidney
0.432632 0.458613 mmachine
0.050167 0.335116 kidney
0.672768 0.281314 mmachine
0.454545 0.240000 synthetic
0.408085 0.414015 mmachine
0.899062 0.096204 mmachine
0.909091 0.020000 synthetic
0.058298 0.816204 mmachine
1.170556 -0.006678 kidney
0.344828 0.380000 synthetic
1.505000 -0.003355 kidney
0.733929 0.229708 mmachine
1.666667 -0.080000 synthetic
0.173053 0.645912 mmachine
0.833333 0.040000 synthetic
4.000000 -0.187500 coval
0.702269 0.258613 mmachine
0.798058 0.155620 mmachine
0.532778 0.405109 mmachine
0.334444 0.022824 kidney
0.273636 0.026545 kidney
1.835366 -0.006678 kidney
1.275172 -0.006678 kidney
0.771984 0.209708 mmachine
0.562679 0.389708 mmachine
1.505000 -0.003355 kidney
0.177059 0.053090 kidney
2.083333 -0.120000 synthetic
2.105263 -0.180000 synthetic
0.432632 0.463212 mmachine
0.668889 0.018837 kidney
0.786066 0.197007 mmachine
0.656458 0.268321 mmachine
0.060441 0.780511 mmachine
0.629459 0.300219 mmachine
2.750000 -0.159091 coval
0.611111 0.318182 coval
0.740741 0.140000 synthetic
0.848095 0.139708 mmachine
0.708621 0.252409 mmachine
1.050000 -0.035714 coval
1.750000 -0.107143 coval
0.860000 0.003256 kidney
0.416667 0.280000 synthetic
0.737692 0.230511 mmachine
0.408365 0.526204 mmachine
1.450415 -0.006678 kidney
1.000000 0.000000 synthetic
0.764917 0.207810 mmachine
0.077547 0.808905 mmachine
0.888359 0.104307 mmachine
0.711455 0.094219 kidney
3.010000 -0.006678 kidney
0.750000 0.083333 coval
0.441444 0.413212 mmachine
0.451500 0.089336 kidney
0.662167 0.300511 mmachine
0.679145 0.274015 mmachine
0.842800 0.052226 kidney
1.200000 -0.100000 synthetic
0.469714 0.415620 mmachine
2.979286 -0.006678 kidney
0.625000 0.120000 synthetic
0.315221 0.586204 mmachine
0.189468 0.670511 mmachine
1.875000 -0.120000 synthetic
0.063231 0.783504 mmachine
0.666667 0.100000 synthetic
3.010000 -0.006678 kidney
0.076111 0.621314 mmachine
1.957552 -0.006678 kidney
0.983347 0.013887 kidney
1.978000 -0.006678 kidney
0.869565 0.060000 synthetic
1.000000 0.000000 synthetic
1.000000 0.000000 synthetic
1.250000 -0.080000 synthetic
0.725294 0.204526 mmachine
1.428990 -0.006678 kidney
0.372427 0.527810 mmachine
0.625000 0.120000 synthetic
0.475537 0.467810 mmachine
1.505000 -0.003355 kidney
0.273636 0.165316 kidney
1.000000 0.000000 synthetic
0.744052 0.223212 mmachine
0.430000 0.055980 kidney
1.580250 -0.006678 kidney
1.000000 0.000000 synthetic
0.690855 0.277007 mmachine
0.158421 0.066279 kidney
1.003333 -0.000033 kidney
0.400000 0.300000 synthetic
0.833333 0.100000 coval
0.250288 0.574818 mmachine
0.476190 0.220000 synthetic
0.952381 0.020000 synthetic
0.602000 0.026113 kidney
1.428571 -0.060000 synthetic
0.434783 0.260000 synthetic
3.010000 -0.006678 kidney
0.666667 0.100000 synthetic
2.083333 -0.120000 synthetic
0.049344 0.242392 kidney
1.428571 -0.060000 synthetic
1.000000 0.000000 synthetic
0.481351 0.435912 mmachine
1.183121 -0.003355 kidney
1.760085 -0.006678 kidney
0.333333 0.400000 synthetic
0.771795 0.045947 kidney
2.107000 -0.006678 kidney
1.666667 -0.080000 synthetic
0.909091 0.020000 synthetic
1.428571 -0.060000 synthetic
0.752500 0.003289 kidney
2.137944 -0.006678 kidney
0.573761 0.377810 mmachine
0.277778 0.520000 synthetic
0.740741 0.140000 synthetic
1.337778 -0.003355 kidney
0.068409 0.189103 kidney
0.870853 0.121606 mmachine
1.250000 -0.040000 synthetic
1.111111 -0.020000 synthetic
0.523478 0.092525 kidney
0.697018 0.255912 mmachine
0.965738 0.031606 mmachine
0.501667 0.107608 kidney
0.602000 0.036346 kidney
0.602000 0.006611 kidney
0.708235 0.060897 kidney
2.282583 -0.006678 kidney
1.416667 -0.073529 coval
0.968448 0.026715 mmachine
0.663814 0.271314 mmachine
0.263158 0.560000 synthetic
0.650000 0.134615 coval
0.312500 0.440000 synthetic
0.304444 0.537518 mmachine
0.482037 0.451606 mmachine
1.250000 -0.040000 synthetic
0.755118 0.227007 mmachine
0.597553 0.314015 mmachine
0.711346 0.221022 mmachine
0.294118 0.480000 synthetic
0.425631 0.468613 mmachine
0.380556 0.537007 mmachine
0.463077 0.135183 kidney
1.818182 -0.160000 synthetic
1.128750 -0.003389 kidney
0.500000 0.250000 coval
1.666667 -0.080000 synthetic
3.333333 -0.180000 synthetic
1.428571 -0.180000 synthetic
0.568679 0.351314 mmachine
0.667130 0.281314 mmachine
0.920469 0.074307 mmachine
0.714286 0.080000 synthetic
0.937368 0.043431 mmachine
0.602000 0.006611 kidney
2.689787 -0.006678 kidney
0.400000 0.300000 synthetic
0.800000 0.100000 synthetic
0.762435 0.212409 mmachine
0.588235 0.140000 synthetic
1.750000 -0.107143 coval
0.334444 0.039435 kidney
0.255196 0.587518 mmachine
3.250000 -0.173077 coval
1.111111 -0.020000 synthetic
0.553535 0.357810 mmachine
1.505000 -0.003355 kidney
1.428571 -0.060000 synthetic
1.505000 -0.003355 kidney
0.677789 0.261314 mmachine
0.211856 0.682409 mmachine
0.415172 0.059635 kidney
1.505000 -0.003355 kidney
1.157692 -0.003355 kidney
0.125417 0.172392 kidney
0.400660 0.486715 mmachine
0.144211 0.645620 mmachine
0.555556 0.160000 synthetic
0.270989 0.582117 mmachine
1.625000 -0.096154 coval
0.097857 0.724015 mmachine
0.803103 0.166715 mmachine
0.445528 0.504307 mmachine
0.532778 0.400511 mmachine
0.740242 0.235109 mmachine
0.769231 0.060000 synthetic
0.851622 0.120219 mmachine
0.323113 0.597007 mmachine
0.630200 0.274526 mmachine
2.172632 -0.006678 kidney
0.909091 0.020000 synthetic
3.250000 -0.173077 coval
0.231538 0.066146 kidney
0.769231 0.120000 synthetic
1.666667 -0.080000 synthetic
0.030444 0.875401 mmachine
2.380952 -0.180000 synthetic
1.101184 -0.091887 politics
0.711969 0.267007 mmachine
3.125000 -0.140000 synthetic
0.312500 0.440000 synthetic
0.334444 0.033123 kidney
0.845547 0.144307 mmachine
0.966339 0.027518 mmachine
0.434783 0.260000 synthetic
0.071667 0.245349 kidney
0.711969 0.267007 mmachine
0.866953 0.124307 mmachine
1.666667 -0.080000 synthetic
0.057083 0.785912 mmachine
0.689655 0.180000 synthetic
0.029783 0.801606 mmachine
0.423077 0.340909 coval
0.097097 0.096279 kidney
0.342500 0.547810 mmachine
0.782857 0.191606 mmachine
1.818182 -0.180000 synthetic
0.591840 0.377007 mmachine
0.909091 0.020000 synthetic
0.327164 0.514015 mmachine
0.602000 0.028937 kidney
1.416667 -0.073529 coval
0.690957 0.259416 mmachine
0.602000 0.079070 kidney
1.363636 -0.160000 synthetic
1.666667 -0.080000 synthetic
0.103793 0.212093 kidney
0.666667 0.100000 synthetic
0.887131 0.102409 mmachine
1.505000 -0.003355 kidney
2.750000 -0.159091 coval
0.650000 0.134615 coval
0.335213 0.542117 mmachine
0.769231 0.060000 synthetic
1.787758 -0.006678 kidney
1.538462 -0.140000 synthetic
1.929487 -0.006678 kidney
0.134554 0.771606 mmachine
0.945952 0.033139 mmachine
0.660091 0.304307 mmachine
0.881473 0.111606 mmachine
0.771456 0.171825 mmachine
0.668889 0.009900 kidney
0.769231 0.060000 synthetic
0.854962 0.142701 mmachine
4.545454 -0.180000 synthetic
0.260952 0.545109 mmachine
2.000000 -0.187500 coval
0.422660 0.461314 mmachine
0.322581 0.420000 synthetic
1.750000 -0.107143 coval
0.086000 0.135515 kidney
0.666667 0.100000 synthetic
0.062989 0.755109 mmachine
1.010656 -0.009489 mmachine
0.015222 0.883504 mmachine
0.250833 0.059734 kidney
0.584265 0.282920 mmachine
0.309739 0.617007 mmachine
0.167222 0.112791 kidney
0.989398 0.007608 kidney
0.685000 0.286204 mmachine
0.271532 0.619708 mmachine
1.505000 -0.003355 kidney
1.200000 -0.100000 synthetic
0.215000 0.112492 kidney
0.591263 0.306715 mmachine
3.571429 -0.180000 synthetic
0.211856 0.677810 mmachine
0.332524 0.548613 mmachine
0.501667 0.044518 kidney
1.750000 -0.178571 coval
1.068435 -0.006678 kidney
0.761111 0.205912 mmachine
1.003333 -0.000100 kidney
2.000000 -0.100000 synthetic
0.209529 0.627810 mmachine
0.833333 0.080000 synthetic
0.513750 0.378321 mmachine
1.779693 -0.098924 politics
1.666667 -0.080000 synthetic
0.703853 0.237518 mmachine
0.405926 0.497810 mmachine
0.416667 0.280000 synthetic
0.405408 0.483212 mmachine
0.600877 0.351606 mmachine
0.188125 0.234651 kidney
0.081386 0.789708 mmachine
0.789910 0.170219 mmachine
1.000000 0.000000 synthetic
2.500000 -0.150000 coval
0.430000 0.055980 kidney
2.727273 -0.140000 synthetic
0.250833 0.106047 kidney
1.505000 -0.003355 kidney
0.800000 0.062500 coval
1.166667 -0.035714 coval
0.752377 0.222409 mmachine
0.144211 0.648613 mmachine
0.271146 0.617810 mmachine
0.200667 0.056379 kidney
1.428571 -0.060000 synthetic
1.250000 -0.120000 synthetic
0.602000 0.016379 kidney
0.578707 0.391606 mmachine
0.755421 0.197518 mmachine
0.891057 0.097810 mmachine
0.115769 0.082990 kidney
1.003333 -0.000033 kidney
0.464286 0.288462 coval
0.833333 0.040000 synthetic
1.505000 -0.003355 kidney
1.821338 -0.006678 kidney
2.000000 -0.125000 coval
0.666667 0.100000 synthetic
2.753049 -0.006678 kidney
0.583267 0.334015 mmachine
0.301099 0.574307 mmachine
1.176471 -0.060000 synthetic
0.333718 0.511314 mmachine
0.188125 0.145847 kidney
0.095581 0.785109 mmachine
0.069192 0.790803 mmachine
2.000000 -0.125000 coval
1.000000 0.000000 synthetic
1.111111 -0.020000 synthetic
0.740741 0.140000 synthetic
0.957527 0.028832 mmachine
0.955269 0.024817 kidney
3.333333 -0.180000 synthetic
3.010000 -0.006678 kidney
0.989589 0.007575 kidney
0.714286 0.080000 synthetic
0.400000 0.375000 coval
0.304444 0.551314 mmachine
3.010000 -0.006678 kidney
0.743714 0.207518 mmachine
1.418506 -0.006678 kidney
1.161754 -0.006678 kidney
0.540789 0.383212 mmachine
0.996364 0.002044 mmachine
0.883871 0.107007 mmachine
1.111111 -0.020000 synthetic
2.000000 -0.100000 synthetic
2.500000 -0.120000 synthetic
0.763607 0.218905 mmachine
0.752500 0.003289 kidney
1.359355 -0.006678 kidney
1.600000 -0.187500 coval
0.184423 0.671314 mmachine
0.989398 0.007608 kidney
1.562500 -0.160000 synthetic
0.897586 0.088613 mmachine
3.010000 -0.006678 kidney
0.252368 0.674307 mmachine
0.733070 0.222117 mmachine
0.408365 0.455620 mmachine
0.197889 0.654015 mmachine
0.416667 0.280000 synthetic
0.643900 0.303212 mmachine
0.456667 0.464015 mmachine
0.964957 0.030511 mmachine
1.108947 -0.003355 kidney
0.602000 0.048804 kidney
0.717009 0.221022 mmachine
0.353548 0.557810 mmachine
1.094545 -0.003455 kidney
0.273636 0.314850 kidney
0.454545 0.240000 synthetic
0.909680 0.084307 mmachine
0.356447 0.202093 kidney
0.588235 0.140000 synthetic
0.416667 0.280000 synthetic
0.375000 0.416667 coval
1.860347 -0.006678 kidney
0.873780 0.117007 mmachine
2.500000 -0.120000 synthetic
3.010000 -0.006678 kidney
1.505000 -0.003355 kidney
0.594071 0.348613 mmachine
1.500000 -0.125000 coval
1.176471 -0.120000 synthetic
0.946000 0.006279 kidney
1.415514 -0.006678 kidney
0.555556 0.160000 synthetic
0.697232 0.249416 mmachine
0.909091 0.040000 synthetic
1.000000 0.000000 synthetic
0.537255 0.382409 mmachine
0.715856 0.238613 mmachine
1.428571 -0.060000 synthetic
0.685000 0.236423 mmachine
1.428571 -0.060000 synthetic
0.621443 0.337007 mmachine
0.357143 0.360000 synthetic
0.856250 0.134307 mmachine
0.769231 0.120000 synthetic
1.875000 -0.116667 coval
0.376250 0.026512 kidney
0.608889 0.340511 mmachine
1.119103 -0.006678 kidney
0.665429 0.273212 mmachine
1.793630 -0.006678 kidney
0.769231 0.060000 synthetic
0.303030 0.460000 synthetic
0.100947 0.777810 mmachine
0.435327 0.480511 mmachine
0.697232 0.247518 mmachine
0.595652 0.348613 mmachine
2.000000 -0.125000 coval
0.052692 0.697810 mmachine
0.210769 0.638613 mmachine
3.846154 -0.180000 synthetic
1.250000 -0.040000 synthetic
0.040294 0.817007 mmachine
1.876364 -0.006678 kidney
0.234857 0.601314 mmachine
3.010000 -0.006678 kidney
1.428571 -0.060000 synthetic
0.438932 0.482409 mmachine
0.719250 0.247810 mmachine
1.000000 0.000000 synthetic
0.750000 0.083333 coval
0.873780 0.117007 mmachine
2.083333 -0.160000 synthetic
0.592119 0.360511 mmachine
1.363636 -0.160000 synthetic
0.654348 0.026412 kidney
0.049344 0.312093 kidney
0.863445 0.118613 mmachine
0.781240 0.193212 mmachine
2.173913 -0.140000 synthetic
0.697018 0.263212 mmachine
0.430000 0.017276 kidney
1.428571 -0.060000 synthetic
1.304348 -0.140000 synthetic
0.128437 0.670511 mmachine
3.250000 -0.173077 coval
0.876800 0.112409 mmachine
1.505000 -0.003355 kidney
0.307865 0.585109 mmachine
1.666667 -0.080000 synthetic
1.505000 -0.003355 kidney
0.231538 0.167774 kidney
0.513750 0.422409 mmachine
0.660091 0.305109 mmachine
1.197348 -0.006678 kidney
0.909091 0.020000 synthetic
0.967935 0.021533 mmachine
0.909091 0.020000 synthetic
0.833333 0.040000 synthetic
0.254884 0.638613 mmachine
0.952578 0.044307 mmachine
1.000000 0.000000 coval
1.250000 -0.040000 synthetic
0.723056 0.218321 mmachine
0.666667 0.100000 synthetic
1.505000 -0.003355 kidney
0.136818 0.086246 kidney
0.752500 0.009867 kidney
2.191748 -0.006678 kidney
3.010000 -0.006678 kidney
0.573333 0.033056 kidney
1.344894 -0.003355 kidney
0.831236 0.109635 mmachine
1.003333 -0.000100 kidney
0.909091 0.020000 synthetic
1.500000 -0.138889 coval
0.696417 0.265912 mmachine
0.430000 0.013256 kidney
1.003333 -0.000066 kidney
1.048035 -0.045833 politics
0.313958 0.562409 mmachine
0.018767 0.873504 mmachine
0.678829 0.275912 mmachine
0.400000 0.300000 synthetic
0.761111 0.188321 mmachine
0.869565 0.060000 synthetic
0.909091 0.020000 synthetic
0.763805 0.194818 mmachine
0.714783 0.239416 mmachine
0.186049 0.594818 mmachine
0.685000 0.254818 mmachine
0.697232 0.247518 mmachine
0.345701 0.548613 mmachine
0.714286 0.160000 synthetic
0.769231 0.120000 synthetic
0.714286 0.080000 synthetic
0.879919 0.113504 mmachine
1.505000 -0.003355 kidney
0.560455 0.370511 mmachine
1.505000 -0.003355 kidney
0.625000 0.120000 synthetic
1.111111 -0.020000 synthetic
0.913333 0.072117 mmachine
0.876800 0.112409 mmachine
1.000000 0.000000 synthetic
0.136818 0.079236 kidney
1.200000 -0.100000 synthetic
0.167222 0.116080 kidney
0.849174 0.143504 mmachine
1.176471 -0.060000 synthetic
0.602000 0.006611 kidney
0.932521 0.058613 mmachine
0.793832 0.166715 mmachine
1.000000 0.000000 synthetic
0.079211 0.378272 kidney
1.505000 -0.003355 kidney
0.769231 0.120000 synthetic
2.000000 -0.140000 synthetic
0.905968 0.085109 mmachine
0.752500 0.009834 kidney
0.367216 0.508613 mmachine
0.909091 0.020000 synthetic
0.285714 0.500000 synthetic
1.428571 -0.060000 synthetic
0.434783 0.260000 synthetic
0.934824 0.040438 mmachine
0.498182 0.401606 mmachine
0.293571 0.571606 mmachine
0.054257 0.812409 mmachine
0.845047 0.124818 mmachine
0.869565 0.060000 synthetic
1.000000 0.000000 synthetic
1.083333 -0.019231 coval
0.188125 0.046445 kidney
0.430571 0.460511 mmachine
1.250000 -0.040000 synthetic
0.554793 0.393212 mmachine
0.011230 0.950803 mmachine
0.376250 0.102292 kidney
0.487627 0.445912 mmachine
0.909091 0.020000 synthetic
0.865943 0.103723 mmachine
0.797091 0.173212 mmachine
0.714286 0.080000 synthetic
0.752500 0.018970 kidney
0.335510 0.548613 mmachine
1.368182 -0.003355 kidney
1.250000 -0.040000 synthetic
0.740741 0.140000 synthetic
0.529580 0.408613 mmachine
0.333333 0.500000 coval
0.392609 0.128671 kidney
0.526316 0.180000 synthetic
0.678598 0.269416 mmachine
0.602000 0.006611 kidney
1.304348 -0.140000 synthetic
0.836111 0.025980 kidney
0.361111 0.442308 coval
0.454545 0.240000 synthetic
0.627917 0.330511 mmachine
0.647636 0.298613 mmachine
0.154125 0.610511 mmachine
0.122079 0.737810 mmachine
0.752500 0.003289 kidney
0.460935 0.442117 mmachine
0.690957 0.260511 mmachine
1.428571 -0.060000 synthetic
0.573761 0.373212 mmachine
0.696417 0.267007 mmachine
0.909091 0.020000 synthetic
0.139537 0.768905 mmachine
0.071354 0.772409 mmachine
0.307551 0.611606 mmachine
1.745294 -0.006678 kidney
1.111111 -0.020000 synthetic
0.769231 0.060000 synthetic
0.162542 0.700511 mmachine
0.923481 0.075401 mmachine
0.376250 0.029801 kidney
0.555556 0.160000 synthetic
0.188125 0.121960 kidney
0.578707 0.365912 mmachine
0.444649 0.480511 mmachine
0.266883 0.571314 mmachine
0.960079 0.037007 mmachine
1.003333 -0.000033 kidney
0.531250 0.441176 coval
0.277778 0.520000 synthetic
0.833333 0.040000 synthetic
0.323818 0.604307 mmachine
2.006667 -0.006678 kidney
0.909091 0.020000 synthetic
0.060200 0.185781 kidney
0.528772 0.405912 mmachine
0.833333 0.040000 synthetic
1.168060 -0.006678 kidney
1.001597 -0.001387 mmachine
2.500000 -0.120000 synthetic
0.829211 0.142117 mmachine
4.000000 -0.187500 coval
0.325375 0.546715 mmachine
0.704206 0.231022 mmachine
1.003333 -0.000033 kidney
1.428571 -0.120000 synthetic
1.166667 -0.035714 coval
0.088529 0.274551 kidney
0.909091 0.020000 synthetic
0.024248 0.857007 mmachine
0.558148 0.348321 mmachine
0.244643 0.701606 mmachine
1.428571 -0.060000 synthetic
0.013838 0.884307 mmachine
1.666667 -0.080000 synthetic
0.038590 0.418106 kidney
1.250000 -0.040000 synthetic
4.000000 -0.187500 coval
0.285714 0.500000 synthetic
1.111111 -0.020000 synthetic
1.375000 -0.068182 coval
0.121778 0.707810 mmachine
1.505000 -0.006711 kidney
0.648947 0.317007 mmachine
1.428571 -0.060000 synthetic
0.573761 0.365912 mmachine
0.754661 0.211314 mmachine
2.631579 -0.140000 synthetic
2.006667 -0.006678 kidney
0.262740 0.550511 mmachine
1.250000 -0.040000 synthetic
1.032000 -0.003522 kidney
1.003333 -0.000033 kidney
0.124545 0.656715 mmachine
1.022642 -0.022140 politics
0.104051 0.733212 mmachine
1.399014 -0.006678 kidney
0.627083 0.029734 kidney
1.204000 -0.003355 kidney
0.909091 0.060000 synthetic
0.602000 0.006611 kidney
1.250000 -0.120000 synthetic
0.312500 0.440000 synthetic
0.769231 0.060000 synthetic
0.588235 0.140000 synthetic
0.091333 0.781606 mmachine
1.070654 -0.065991 politics
0.745088 0.212117 mmachine
0.666667 0.200000 synthetic
1.625000 -0.096154 coval
0.300732 0.577810 mmachine
0.143333 0.195415 kidney
2.500000 -0.140000 synthetic
0.483529 0.447810 mmachine
1.081125 -0.075038 politics
0.976125 0.013942 mmachine
0.769231 0.060000 synthetic
0.294118 0.480000 synthetic
0.884567 0.107007 mmachine
1.026136 -0.007608 kidney
0.231538 0.132591 kidney
0.602000 0.006611 kidney
0.909091 0.020000 synthetic
1.250000 -0.100000 coval
1.102911 -0.088607 politics
0.719831 0.249708 mmachine
1.428571 -0.060000 synthetic
0.073415 0.282159 kidney
1.250000 -0.050000 coval
0.434783 0.260000 synthetic
1.250000 -0.040000 synthetic
4.166667 -0.180000 synthetic
0.906308 0.088905 mmachine
0.833333 0.040000 synthetic
0.500000 0.250000 coval
1.404667 -0.003355 kidney
0.747273 0.225109 mmachine
0.438400 0.461314 mmachine
0.126852 0.743504 mmachine
0.875000 0.035714 coval
2.500000 -0.150000 coval
1.111111 -0.020000 synthetic
1.666667 -0.080000 synthetic
0.752500 0.039302 kidney
1.250000 -0.100000 synthetic
1.003333 -0.000033 kidney
0.776693 0.213504 mmachine
0.869565 0.060000 synthetic
1.428571 -0.060000 synthetic
0.062989 0.840803 mmachine
0.666667 0.100000 synthetic
0.585278 0.056179 kidney
0.137000 0.708102 mmachine
0.553535 0.385109 mmachine
0.833913 0.111533 mmachine
0.391429 0.526204 mmachine
0.714286 0.080000 synthetic
1.583037 -0.078217 politics
0.913333 0.077007 mmachine
1.250000 -0.040000 synthetic
0.347324 0.466715 mmachine
1.428571 -0.060000 synthetic
0.434059 0.465912 mmachine
0.525982 0.410511 mmachine
1.901053 -0.006678 kidney
1.111111 -0.040000 synthetic
0.602000 0.013223 kidney
0.909091 0.020000 synthetic
0.316154 0.595109 mmachine
0.625000 0.120000 synthetic
2.173913 -0.140000 synthetic
0.059020 0.298738 kidney
0.691284 0.254015 mmachine
0.553269 0.350219 mmachine
0.707833 0.255912 mmachine
0.649569 0.307810 mmachine
0.926154 0.003189 kidney
3.750000 -0.183333 coval
1.304348 -0.140000 synthetic
0.025849 0.841606 mmachine
0.083611 0.199136 kidney
0.719596 0.215620 mmachine
1.304333 -0.006678 kidney
0.666667 0.100000 synthetic
1.505000 -0.003355 kidney
0.430000 0.029734 kidney
1.666667 -0.160000 synthetic
0.656694 0.317007 mmachine
1.641818 -0.006678 kidney
1.666667 -0.080000 synthetic
0.921008 0.068613 mmachine
0.833333 0.040000 synthetic
0.778448 0.091827 kidney
1.428571 -0.060000 synthetic
0.777212 0.171022 mmachine
0.772821 0.200511 mmachine
0.868269 0.022757 kidney
2.941176 -0.160000 synthetic
2.408000 -0.006678 kidney
0.368280 0.489416 mmachine
0.666147 0.272117 mmachine
0.641802 0.304015 mmachine
3.010000 -0.006678 kidney
0.597179 0.368905 mmachine
0.416667 0.280000 synthetic
0.913333 0.077810 mmachine
0.752500 0.003289 kidney
3.010000 -0.006678 kidney
0.905593 0.084307 mmachine
0.454545 0.240000 synthetic
1.304348 -0.140000 synthetic
1.250000 -0.100000 coval
0.617843 0.312117 mmachine
0.678829 0.283212 mmachine
1.428571 -0.180000 synthetic
3.010000 -0.006678 kidney
1.000000 0.000000 synthetic
0.982857 0.002791 kidney
0.909680 0.082409 mmachine
2.000000 -0.180000 synthetic
0.349216 0.507518 mmachine
0.708333 0.102941 coval
1.000000 0.000000 synthetic
0.167222 0.059635 kidney
1.538462 -0.140000 synthetic
0.875000 0.035714 coval
2.500000 -0.180000 synthetic
0.707833 0.255912 mmachine
0.568679 0.339416 mmachine
1.304348 -0.140000 synthetic
2.036176 -0.006678 kidney
0.204068 0.318505 kidney
3.846154 -0.180000 synthetic
0.177059 0.099435 kidney
1.200000 -0.100000 synthetic
2.478824 -0.006678 kidney
0.102750 0.681314 mmachine
1.785714 -0.160000 synthetic
0.769231 0.060000 synthetic
0.545575 0.385912 mmachine
0.666667 0.200000 synthetic
1.260000 -0.006678 kidney
2.222222 -0.120000 synthetic
0.199273 0.731606 mmachine
1.003333 -0.000066 kidney
0.895354 0.097007 mmachine
0.555556 0.160000 synthetic
0.120400 0.099369 kidney
2.508333 -0.006678 kidney
1.250000 -0.040000 synthetic
0.625000 0.120000 synthetic
0.833333 0.040000 synthetic
0.486542 0.418905 mmachine
0.762339 0.215109 mmachine
1.500000 -0.140000 synthetic
1.052632 -0.020000 synthetic
0.294118 0.480000 synthetic
0.844141 0.112628 mmachine
0.415893 0.507810 mmachine
0.565596 0.373212 mmachine
0.590196 0.085914 kidney
0.550446 0.378613 mmachine
0.691782 0.231022 mmachine
0.701983 0.263212 mmachine
1.559398 -0.006678 kidney
2.250000 -0.138889 coval
0.273636 0.026545 kidney
0.236636 0.638613 mmachine
1.904762 -0.120000 synthetic
0.965472 0.006080 kidney
0.187350 0.709708 mmachine
0.843077 0.148905 mmachine
0.250833 0.053090 kidney
0.157213 0.638613 mmachine
0.837222 0.151606 mmachine
0.602000 0.006611 kidney
0.370370 0.340000 synthetic
0.228333 0.584818 mmachine
1.639593 -0.006678 kidney
0.469714 0.444015 mmachine
0.881473 0.111606 mmachine
0.501667 0.009934 kidney
0.434783 0.260000 synthetic
0.581604 0.330219 mmachine
0.800000 0.100000 synthetic
1.111111 -0.020000 synthetic
0.625000 0.120000 synthetic
0.805175 0.164015 mmachine
1.000000 0.000000 synthetic
0.924750 0.065912 mmachine
0.786066 0.190511 mmachine
1.075000 -0.003355 kidney
0.053377 0.880803 mmachine
0.764651 0.221606 mmachine
0.744331 0.237007 mmachine
1.209498 -0.006678 kidney
3.250000 -0.173077 coval
0.075250 0.241728 kidney
0.714286 0.160000 synthetic
1.250000 -0.040000 synthetic
0.430000 0.128937 kidney
0.930763 0.066204 mmachine
0.851887 0.026080 kidney
1.750000 -0.107143 coval
0.419388 0.461314 mmachine
0.909091 0.020000 synthetic
1.505000 -0.003355 kidney
1.042560 -0.040823 politics
0.617117 0.316715 mmachine
2.250000 -0.138889 coval
0.800000 0.062500 coval
1.666667 -0.080000 synthetic
0.501667 0.009934 kidney
1.505000 -0.003355 kidney
0.909091 0.020000 synthetic
0.283448 0.559416 mmachine
2.083333 -0.120000 synthetic
2.380952 -0.120000 synthetic
0.685000 0.251314 mmachine
1.428571 -0.060000 synthetic
2.000000 -0.120000 synthetic
3.333333 -0.160000 synthetic
4.000000 -0.187500 coval
0.696230 0.270511 mmachine
2.400000 -0.166667 coval
0.856250 0.106423 mmachine
0.792562 0.185109 mmachine
1.057970 -0.006678 kidney
0.833333 0.040000 synthetic
0.400000 0.300000 synthetic
0.501667 0.102226 kidney
1.166667 -0.035714 coval
0.454545 0.240000 synthetic
0.605962 0.319416 mmachine
0.301000 0.114651 kidney
2.000000 -0.100000 synthetic
2.832941 -0.006678 kidney
1.027510 -0.003355 kidney
0.833333 0.040000 synthetic
0.316842 0.178638 kidney
0.188125 0.056412 kidney
0.079038 0.738613 mmachine
0.370574 0.574307 mmachine
0.614579 0.310219 mmachine
0.769231 0.060000 synthetic
1.428571 -0.060000 synthetic
0.644706 0.278321 mmachine
0.476190 0.220000 synthetic
0.100333 0.248904 kidney
0.086000 0.401462 kidney
1.166667 -0.035714 coval
0.478835 0.410219 mmachine
1.505000 -0.003355 kidney
0.883140 0.103212 mmachine
0.607320 0.335109 mmachine
1.304348 -0.140000 synthetic
0.526316 0.180000 synthetic
0.891792 0.083723 mmachine
1.666667 -0.080000 synthetic
0.400000 0.300000 synthetic
1.748323 -0.006678 kidney
1.212121 -0.140000 synthetic
0.709035 0.262409 mmachine
0.701440 0.274307 mmachine
0.600190 0.314015 mmachine
0.785714 0.136364 coval
0.476190 0.220000 synthetic
0.494722 0.434307 mmachine
0.184423 0.708905 mmachine
0.370370 0.340000 synthetic
0.798174 0.169416 mmachine
2.666667 -0.187500 coval
0.291125 0.572117 mmachine
2.857143 -0.160000 synthetic
1.428571 -0.060000 synthetic
0.339238 0.525620 mmachine
0.666667 0.200000 synthetic
0.645161 0.220000 synthetic
0.158421 0.277774 kidney
2.500000 -0.150000 coval
0.998692 0.001022 mmachine
1.250000 -0.040000 synthetic
0.769231 0.060000 synthetic
0.460708 0.464307 mmachine
0.909091 0.020000 synthetic
0.940625 0.003156 kidney
0.353093 0.520511 mmachine
0.402065 0.453212 mmachine
0.230899 0.639708 mmachine
0.333333 0.400000 synthetic
0.250833 0.046279 kidney
0.610168 0.352409 mmachine
0.569823 0.391606 mmachine
0.801951 0.177810 mmachine
0.520826 0.438905 mmachine
1.904762 -0.160000 synthetic
0.398545 0.489416 mmachine
0.386364 0.397059 coval
0.022097 0.925401 mmachine
1.505000 -0.003355 kidney
3.250000 -0.173077 coval
0.904717 0.073723 mmachine
0.802734 0.184307 mmachine
0.076111 0.824307 mmachine
2.000000 -0.100000 synthetic
1.250000 -0.100000 coval
0.749623 0.202409 mmachine
1.250000 -0.040000 synthetic
0.776693 0.207007 mmachine
0.188125 0.102791 kidney
0.526316 0.180000 synthetic
2.000000 -0.100000 synthetic
1.906333 -0.006678 kidney
1.163867 -0.006678 kidney
0.350854 0.517007 mmachine
0.744854 0.195620 mmachine
0.598544 0.322117 mmachine
0.034538 0.864307 mmachine
0.732475 0.197226 mmachine
1.111111 -0.020000 synthetic
4.500000 -0.194444 coval
0.807321 0.157518 mmachine
0.752500 0.003289 kidney
1.052632 -0.020000 synthetic
0.769231 0.060000 synthetic
0.027959 0.888905 mmachine
0.414186 0.450511 mmachine
1.250000 -0.040000 synthetic
1.034483 -0.020000 synthetic
1.569043 -0.006678 kidney
1.250000 -0.040000 synthetic
0.401333 0.072757 kidney
1.776087 -0.006678 kidney
1.250000 -0.040000 synthetic
0.389633 0.509416 mmachine
0.985439 0.012117 mmachine
0.668293 0.260511 mmachine
0.784351 0.206204 mmachine
0.794600 0.149927 mmachine
0.111481 0.251429 kidney
2.222222 -0.180000 synthetic
1.340818 -0.006678 kidney
0.231846 0.591606 mmachine
0.643061 0.275620 mmachine
0.013301 0.890803 mmachine
0.794370 0.178613 mmachine
1.111111 -0.020000 synthetic
2.500000 -0.140000 synthetic
0.893077 0.032326 kidney
0.716422 0.245109 mmachine
0.263158 0.560000 synthetic
0.685000 0.273212 mmachine
0.740741 0.140000 synthetic
0.755862 0.208613 mmachine
0.473738 0.443212 mmachine
0.265612 0.599416 mmachine
0.301000 0.056346 kidney
1.061218 -0.006744 kidney
0.714286 0.080000 synthetic
0.273636 0.033123 kidney
1.500000 -0.166667 coval
0.344828 0.380000 synthetic
1.764706 -0.160000 synthetic
0.650404 0.269416 mmachine
0.400976 0.488613 mmachine
0.588235 0.140000 synthetic
1.111111 -0.020000 synthetic
1.875000 -0.120000 synthetic
1.428571 -0.060000 synthetic
0.130870 0.152226 kidney
1.312500 -0.178571 coval
0.641802 0.331606 mmachine
2.137536 -0.006678 kidney
0.331684 0.548613 mmachine
0.214578 0.706204 mmachine
2.000000 -0.100000 synthetic
0.803884 0.173212 mmachine
0.668889 0.009900 kidney
2.378871 -0.006678 kidney
1.000000 0.000000 synthetic
0.059020 0.302027 kidney
0.835932 0.141314 mmachine
0.997968 0.001262 kidney
1.500000 -0.200000 coval
0.991064 0.006131 mmachine
1.562568 -0.006678 kidney
0.909091 0.020000 synthetic
0.416957 0.514307 mmachine
0.741560 0.223212 mmachine
0.754898 0.175328 mmachine
0.241765 0.612409 mmachine
0.526316 0.180000 synthetic
1.505000 -0.003355 kidney
0.982525 0.012628 mmachine
0.231846 0.560511 mmachine
0.048929 0.707007 mmachine
0.114167 0.752409 mmachine
1.000000 0.000000 synthetic
0.600000 0.333333 coval
1.666667 -0.080000 synthetic
1.833333 -0.159091 coval
0.793832 0.161022 mmachine
0.094062 0.106179 kidney
0.909091 0.020000 synthetic
0.537757 0.384015 mmachine
0.030444 0.798905 mmachine
0.451500 0.036445 kidney
1.666667 -0.080000 synthetic
0.111481 0.129103 kidney
1.428571 -0.060000 synthetic
0.555556 0.160000 synthetic
1.323843 -0.006678 kidney
1.000000 0.000000 synthetic
0.588235 0.140000 synthetic
3.333333 -0.140000 synthetic
0.737692 0.232409 mmachine
0.759832 0.210511 mmachine
0.435909 0.461314 mmachine
0.158077 0.697007 mmachine
0.805882 0.172409 mmachine
1.666667 -0.080000 synthetic
0.845047 0.124818 mmachine
0.188125 0.122159 kidney
0.766697 0.185620 mmachine
1.137419 -0.006678 kidney
1.111111 -0.040000 synthetic
0.658137 0.300803 mmachine
4.166667 -0.160000 synthetic
1.250000 -0.150000 coval
3.500000 -0.178571 coval
0.909065 0.071022 mmachine
0.781140 0.184015 mmachine
0.769231 0.060000 synthetic
1.376851 -0.078495 politics
0.595164 0.365109 mmachine
0.110707 0.755912 mmachine
0.231538 0.056179 kidney
0.501667 0.013223 kidney
0.906466 0.090803 mmachine
0.209529 0.643212 mmachine
1.666667 -0.160000 synthetic
0.941130 0.049416 mmachine
0.786066 0.190511 mmachine
0.345586 0.546715 mmachine
0.529906 0.388613 mmachine
0.413585 0.507007 mmachine
2.369574 -0.006678 kidney
1.428571 -0.060000 synthetic
1.111111 -0.020000 synthetic
0.047241 0.674307 mmachine
0.040896 0.846204 mmachine
1.505000 -0.003355 kidney
1.104637 -0.094726 politics
0.301000 0.033090 kidney
0.645481 0.294015 mmachine
0.277778 0.520000 synthetic
1.881250 -0.006678 kidney
0.877917 0.009734 kidney
0.395464 0.490511 mmachine
1.505000 -0.003355 kidney
1.428571 -0.060000 synthetic
0.650811 0.052824 kidney
0.177059 0.172392 kidney
0.409588 0.465109 mmachine
0.500000 0.250000 coval
1.727963 -0.006678 kidney
0.726696 0.231314 mmachine
0.471889 0.457810 mmachine
0.643900 0.273723 mmachine
0.769231 0.060000 synthetic
1.631117 -0.006678 kidney
0.056792 0.172691 kidney
0.021077 0.935401 mmachine
2.083333 -0.120000 synthetic
1.428571 -0.060000 synthetic
0.722400 0.032890 kidney
0.526316 0.180000 synthetic
0.476190 0.220000 synthetic
0.373636 0.509416 mmachine
0.615872 0.324015 mmachine
1.363636 -0.160000 synthetic
0.578707 0.365912 mmachine
0.643900 0.292117 mmachine
0.785217 0.095050 kidney
0.204713 0.605109 mmachine
0.640187 0.304015 mmachine
0.666667 0.200000 synthetic
3.333333 -0.140000 synthetic
0.360526 0.579708 mmachine
0.886471 0.084526 mmachine
1.600000 -0.125000 coval
0.469352 0.433212 mmachine
0.801321 0.186204 mmachine
0.336038 0.478613 mmachine
0.430000 0.152193 kidney
0.215000 0.049767 kidney
0.430000 0.013256 kidney
0.833333 0.040000 synthetic
0.726696 0.229416 mmachine
1.250000 -0.040000 synthetic
0.714274 0.245912 mmachine
0.752500 0.006578 kidney
0.475306 0.439708 mmachine
1.003333 -0.000033 kidney
1.396992 -0.094618 politics
0.637759 0.310511 mmachine
0.555556 0.320000 synthetic
2.777778 -0.140000 synthetic
2.352941 -0.180000 synthetic
1.282287 -0.003355 kidney
0.217030 0.643212 mmachine
0.712400 0.262409 mmachine
0.691782 0.230219 mmachine
0.322353 0.577007 mmachine
0.042812 0.717810 mmachine
1.111111 -0.020000 synthetic
0.734818 0.224015 mmachine
2.224783 -0.006678 kidney
2.250000 -0.138889 coval
0.010301 0.965401 mmachine
0.505437 0.435109 mmachine
0.833333 0.040000 synthetic
1.047436 -0.006678 kidney
0.714286 0.160000 synthetic
0.602000 0.006611 kidney
1.304348 -0.120000 synthetic
0.891057 0.097810 mmachine
0.909091 0.040000 synthetic
0.724628 0.243212 mmachine
0.389012 0.441022 mmachine
0.188125 0.191927 kidney
0.536087 0.394015 mmachine
0.619135 0.304818 mmachine
1.363636 -0.160000 synthetic
2.631579 -0.160000 synthetic
0.562500 0.194444 coval
0.909091 0.040000 synthetic
3.000000 -0.166667 coval
0.701983 0.263212 mmachine
4.000000 -0.160000 synthetic
0.120400 0.129435 kidney
0.571429 0.187500 coval
1.176471 -0.060000 synthetic
0.563364 0.370511 mmachine
1.000000 0.000000 synthetic
0.286667 0.059668 kidney
0.034250 0.756204 mmachine
0.602000 0.023023 kidney
0.129245 0.738613 mmachine
1.431225 -0.006678 kidney
3.010000 -0.006678 kidney
0.428870 0.505109 mmachine
0.215000 0.144917 kidney
2.549286 -0.006678 kidney
1.204000 -0.003389 kidney
1.904762 -0.120000 synthetic
0.903185 0.095401 mmachine
0.706746 0.273504 mmachine
0.529580 0.408613 mmachine
0.706746 0.269708 mmachine
0.430000 0.066013 kidney
1.451882 -0.003355 kidney
0.465534 0.427810 mmachine
0.381340 0.499708 mmachine
0.645161 0.220000 synthetic
0.690569 0.279708 mmachine
0.215000 0.099369 kidney
1.250000 -0.040000 synthetic
0.273636 0.079635 kidney
0.534068 0.401314 mmachine
0.480702 0.442409 mmachine
0.986400 0.009927 mmachine
0.221414 0.630511 mmachine
0.875902 0.110511 mmachine
2.000000 -0.100000 synthetic
3.010000 -0.006678 kidney
3.010000 -0.006678 kidney
0.508857 0.412409 mmachine
0.628440 0.308102 mmachine
0.423711 0.442920 mmachine
1.428571 -0.060000 synthetic
0.400000 0.300000 synthetic
0.107451 0.713212 mmachine
0.666667 0.200000 synthetic
1.505000 -0.003355 kidney
2.500000 -0.120000 synthetic
0.916929 0.077007 mmachine
0.288421 0.584307 mmachine
0.678081 0.265109 mmachine
0.041100 0.775912 mmachine
0.630200 0.271825 mmachine
0.381217 0.545109 mmachine
0.370370 0.340000 synthetic
0.072105 0.745109 mmachine
0.714286 0.080000 synthetic
1.003333 -0.000033 kidney
0.830630 0.157007 mmachine
0.963200 0.006113 kidney
1.250000 -0.040000 synthetic
0.625000 0.150000 coval
1.666667 -0.080000 synthetic
3.500000 -0.178571 coval
0.725983 0.235912 mmachine
1.000000 0.000000 synthetic
0.125417 0.109402 kidney
0.389012 0.457810 mmachine
3.010000 -0.006678 kidney
0.373636 0.525912 mmachine
0.120882 0.715109 mmachine
0.167222 0.069668 kidney
0.875564 0.120803 mmachine
0.313614 0.517518 mmachine
0.555556 0.160000 synthetic
2.777778 -0.160000 synthetic
0.606061 0.260000 synthetic
0.685000 0.293504 mmachine
0.849174 0.133212 mmachine
1.750000 -0.107143 coval
0.569703 0.345912 mmachine
1.111111 -0.040000 synthetic
0.714286 0.080000 synthetic
1.428571 -0.060000 synthetic
0.245158 0.625912 mmachine
0.430000 0.013256 kidney
2.629789 -0.006678 kidney
0.081351 0.215515 kidney
0.536583 0.410511 mmachine
0.826349 0.159708 mmachine
1.250000 -0.040000 synthetic
1.052632 -0.020000 synthetic
0.817581 0.167007 mmachine
1.428571 -0.080000 synthetic
0.388387 0.105814 kidney
0.602000 0.061429 kidney
1.428571 -0.060000 synthetic
0.659151 0.292409 mmachine
0.696417 0.267810 mmachine
0.326789 0.563212 mmachine
2.000000 -0.100000 synthetic
0.833333 0.040000 synthetic
1.266503 -0.003355 kidney
1.428571 -0.180000 synthetic
1.500000 -0.138889 coval
2.142857 -0.140000 synthetic
0.703186 0.252409 mmachine
0.371308 0.507518 mmachine
0.909091 0.020000 synthetic
0.689655 0.180000 synthetic
0.124545 0.671606 mmachine
0.685000 0.234526 mmachine
4.166667 -0.180000 synthetic
1.428571 -0.060000 synthetic
0.887386 0.074234 mmachine
0.125977 0.710511 mmachine
1.053500 -0.007076 kidney
0.596204 0.345912 mmachine
1.000000 0.000000 synthetic
1.750000 -0.154762 coval
0.282935 0.569708 mmachine
2.941176 -0.160000 synthetic
0.963644 0.031314 mmachine
0.722756 0.257007 mmachine
0.472414 0.455912 mmachine
0.496034 0.440511 mmachine
0.500000 0.200000 synthetic
1.166667 -0.035714 coval
0.542830 0.379416 mmachine
0.607565 0.338613 mmachine
0.769123 0.192117 mmachine
0.286667 0.245017 kidney
0.338817 0.533212 mmachine
0.742083 0.225912 mmachine
0.775472 0.177518 mmachine
0.240800 0.102691 kidney
1.000000 0.000000 synthetic
0.370706 0.470219 mmachine
0.228333 0.552409 mmachine
1.166667 -0.071429 coval
1.125000 -0.027778 coval
0.989444 0.006934 mmachine
0.322581 0.420000 synthetic
0.526316 0.180000 synthetic
0.050741 0.801606 mmachine
1.189136 -0.006678 kidney
0.336491 0.590511 mmachine
0.578444 0.348613 mmachine
0.010620 0.936204 mmachine
3.010000 -0.006678 kidney
1.333333 -0.187500 coval
0.454545 0.240000 synthetic
0.846909 0.124818 mmachine
0.691062 0.254818 mmachine
0.130870 0.073023 kidney
0.997901 0.001241 mmachine
0.026863 0.878102 mmachine
1.428571 -0.060000 synthetic
1.250000 -0.040000 synthetic
2.083333 -0.160000 synthetic
0.602000 0.048937 kidney
0.952381 0.020000 synthetic
2.741782 -0.006678 kidney
0.376250 0.029668 kidney
1.000562 -0.000365 mmachine
3.250000 -0.173077 coval
0.434783 0.260000 synthetic
3.010000 -0.006678 kidney
2.222222 -0.180000 synthetic
0.195714 0.693504 mmachine
0.685000 0.282409 mmachine
0.874958 0.112409 mmachine
0.215000 0.043123 kidney
0.610273 0.341606 mmachine
0.750000 0.166667 coval
1.564520 -0.006678 kidney
0.744052 0.232409 mmachine
0.833333 0.040000 synthetic
0.623960 0.290219 mmachine
0.582520 0.391606 mmachine
1.000000 0.000000 coval
0.909091 0.020000 synthetic
0.752500 0.003289 kidney
0.392857 0.386364 coval
1.003333 -0.000033 kidney
0.033415 0.780511 mmachine
1.003333 -0.000033 kidney
0.419059 0.490511 mmachine
1.428571 -0.180000 synthetic
0.270270 0.540000 synthetic
0.592788 0.322920 mmachine
0.555556 0.160000 synthetic
2.083333 -0.120000 synthetic
0.374811 0.552409 mmachine
0.860000 0.003256 kidney
0.666814 0.288613 mmachine
0.456667 0.470511 mmachine
0.917107 0.073212 mmachine
0.999730 0.000146 mmachine
0.764651 0.221606 mmachine
0.232900 0.626715 mmachine
0.769231 0.120000 synthetic
2.500000 -0.120000 synthetic
0.345825 0.552409 mmachine
1.666667 -0.150000 coval
0.081351 0.288472 kidney
1.785714 -0.120000 synthetic
1.111111 -0.020000 synthetic
0.752500 0.003289 kidney
0.132794 0.195914 kidney
1.787187 -0.006678 kidney
0.672075 0.274015 mmachine
0.588235 0.140000 synthetic
0.992123 0.004684 kidney
0.235253 0.620511 mmachine
0.970866 0.027007 mmachine
1.900000 -0.197368 coval
1.057571 -0.044539 politics
1.176471 -0.060000 synthetic
1.900000 -0.144737 coval
0.877864 0.093723 mmachine
0.476190 0.220000 synthetic
0.749402 0.220511 mmachine
0.223673 0.692409 mmachine
0.773796 0.178321 mmachine
4.545454 -0.180000 synthetic
0.430000 0.059369 kidney
0.239417 0.673504 mmachine
3.076923 -0.180000 synthetic
0.833333 0.040000 synthetic
0.167755 0.715109 mmachine
0.128037 0.764307 mmachine
0.520093 0.392117 mmachine
0.666667 0.100000 synthetic
2.941176 -0.160000 synthetic
2.105263 -0.160000 synthetic
0.685000 0.291606 mmachine
0.322581 0.420000 synthetic
2.941176 -0.160000 synthetic
1.500000 -0.166667 coval
1.463425 -0.003355 kidney
0.486860 0.453212 mmachine
0.660965 0.309708 mmachine
0.174894 0.602409 mmachine
0.903000 0.006445 kidney
1.111111 -0.060000 synthetic
0.955229 0.035620 mmachine
1.003333 -0.000033 kidney
0.537500 0.174518 kidney
0.909091 0.020000 synthetic
0.501667 0.009934 kidney
0.132581 0.662920 mmachine
4.250000 -0.191176 coval
1.505000 -0.003355 kidney
0.909091 0.020000 synthetic
1.003333 -0.000033 kidney
2.000000 -0.100000 synthetic
1.625000 -0.096154 coval
0.150700 0.715912 mmachine
0.344828 0.380000 synthetic
0.501667 0.009934 kidney
1.505000 -0.003355 kidney
0.521327 0.399416 mmachine
0.452233 0.437810 mmachine
1.666667 -0.080000 synthetic
0.446739 0.442117 mmachine
0.215000 0.152525 kidney
1.052632 -0.020000 synthetic
0.100333 0.106146 kidney
0.769231 0.060000 synthetic
0.322581 0.420000 synthetic
1.750000 -0.107143 coval
0.282474 0.612409 mmachine
2.272727 -0.140000 synthetic
0.636071 0.308613 mmachine
1.875000 -0.100000 synthetic
0.430000 0.161827 kidney
1.001720 -0.001168 mmachine
3.010000 -0.006678 kidney
0.975045 0.020219 mmachine
0.690855 0.264015 mmachine
0.270270 0.540000 synthetic
0.642187 0.263723 mmachine
0.534952 0.375912 mmachine
0.316842 0.056346 kidney
1.500000 -0.083333 coval
0.950161 0.045109 mmachine
1.000000 0.000000 synthetic
0.923953 0.071606 mmachine
0.904200 0.069927 mmachine
1.623371 -0.006678 kidney
1.003333 -0.000033 kidney
0.430571 0.461314 mmachine
1.176471 -0.040000 synthetic
2.500000 -0.120000 synthetic
0.311364 0.603504 mmachine
3.250000 -0.173077 coval
4.749999 -0.197368 coval
0.376250 0.148771 kidney
1.250000 -0.040000 synthetic
0.897586 0.086715 mmachine
1.010992 -0.009535 kidney
0.215000 0.132591 kidney
1.428571 -0.060000 synthetic
0.400000 0.300000 synthetic
1.040041 -0.006678 kidney
1.666667 -0.080000 synthetic
0.476190 0.220000 synthetic
3.010000 -0.006678 kidney
0.339155 0.192226 kidney
0.312500 0.440000 synthetic
0.054079 0.763212 mmachine
0.625000 0.240000 synthetic
1.402565 -0.006678 kidney
0.916846 0.078905 mmachine
0.924206 0.069708 mmachine
0.409720 0.532409 mmachine
0.250430 0.614015 mmachine
0.279592 0.619708 mmachine
0.648304 0.303212 mmachine
0.865943 0.103723 mmachine
1.370407 -0.006678 kidney
1.428571 -0.060000 synthetic
0.789492 0.187810 mmachine
1.003333 -0.000033 kidney
1.505000 -0.003355 kidney
0.866293 0.091063 kidney
0.572909 0.377007 mmachine
1.111111 -0.020000 synthetic
0.954545 0.023810 coval
0.634259 0.306204 mmachine
1.250000 -0.080000 synthetic
1.204000 -0.003355 kidney
1.052632 -0.020000 synthetic
0.244054 0.188970 kidney
1.661364 -0.006678 kidney
2.375000 -0.144737 coval
0.792031 0.200803 mmachine
0.896165 0.100803 mmachine
0.362647 0.504818 mmachine
1.111111 -0.020000 synthetic
0.140000 0.185615 kidney
0.045606 0.354983 kidney
0.311980 0.555912 mmachine
0.425631 0.452920 mmachine
0.578707 0.370511 mmachine
0.887131 0.102409 mmachine
0.588235 0.140000 synthetic
1.111111 -0.020000 synthetic
0.376250 0.016578 kidney
3.333333 -0.140000 synthetic
0.531466 0.401314 mmachine
0.188125 0.224651 kidney
0.903000 0.006445 kidney
1.846626 -0.006678 kidney
0.750000 0.083333 coval
0.655726 0.307810 mmachine
0.401333 0.105449 kidney
0.627083 0.095714 kidney
1.658204 -0.006678 kidney
1.428571 -0.060000 synthetic
1.505000 -0.006678 kidney
0.588860 0.355109 mmachine
1.250000 -0.040000 synthetic
0.769231 0.120000 synthetic
0.564118 0.371314 mmachine
1.111111 -0.040000 synthetic
0.950000 0.013158 coval
0.100947 0.792409 mmachine
0.752500 0.003289 kidney
3.010000 -0.006678 kidney
0.469009 0.439416 mmachine
0.176774 0.644015 mmachine
3.125000 -0.180000 synthetic
1.333333 -0.080000 synthetic
0.500000 0.200000 synthetic
1.724138 -0.120000 synthetic
0.776774 0.026047 kidney
0.930566 0.053723 mmachine
0.494098 0.450511 mmachine
2.000000 -0.100000 synthetic
3.500000 -0.178571 coval
1.666667 -0.100000 synthetic
0.854679 0.115620 mmachine
1.304348 -0.140000 synthetic
0.454545 0.240000 synthetic
1.050388 -0.047970 politics
0.940625 0.003156 kidney
0.500000 0.250000 coval
3.500000 -0.178571 coval
0.761111 0.215109 mmachine
0.099036 0.759708 mmachine
2.363223 -0.006678 kidney
0.602000 0.006611 kidney
0.602000 0.013223 kidney
0.776333 0.195912 mmachine
0.200667 0.069601 kidney
1.666667 -0.160000 synthetic
0.490183 0.445109 mmachine
0.320093 0.555912 mmachine
0.169485 0.703212 mmachine
1.625000 -0.096154 coval
2.000000 -0.100000 synthetic
0.201471 0.682409 mmachine
2.500000 -0.120000 synthetic
0.550446 0.385912 mmachine
2.104336 -0.006678 kidney
1.382584 -0.006678 kidney
1.111111 -0.020000 synthetic
0.240103 0.589416 mmachine
0.250833 0.049701 kidney
1.220764 -0.099022 politics
4.000000 -0.187500 coval
0.918191 0.056131 mmachine
0.750000 0.083333 coval
2.380952 -0.160000 synthetic
1.505000 -0.006678 kidney
0.619478 0.337810 mmachine
0.125417 0.076346 kidney
0.633684 0.026412 kidney
0.506036 0.409416 mmachine
2.631579 -0.160000 synthetic
1.711937 -0.006678 kidney
0.300732 0.534818 mmachine
1.428571 -0.060000 synthetic
3.010000 -0.006678 kidney
0.909091 0.020000 synthetic
0.434783 0.260000 synthetic
1.666667 -0.160000 synthetic
0.879919 0.107810 mmachine
1.505000 -0.003355 kidney
0.077547 0.772409 mmachine
0.752500 0.003289 kidney
2.500000 -0.150000 coval
1.428571 -0.060000 synthetic
0.154677 0.642117 mmachine
0.177059 0.072990 kidney
0.171250 0.693212 mmachine
0.048929 0.893504 mmachine
0.752500 0.003289 kidney
0.806636 0.154015 mmachine
1.505000 -0.003355 kidney
2.000000 -0.160000 synthetic
2.380952 -0.140000 synthetic
1.666667 -0.160000 synthetic
0.628852 0.334307 mmachine
0.200667 0.106146 kidney
0.476190 0.220000 synthetic
0.259579 0.564818 mmachine
1.000000 0.000000 synthetic
0.638447 0.311606 mmachine
0.526316 0.180000 synthetic
0.273636 0.039734 kidney
0.690855 0.264015 mmachine
0.437818 0.106013 kidney
0.228030 0.261927 kidney
0.091212 0.185814 kidney
0.953043 0.032628 mmachine
0.215000 0.275183 kidney
2.380952 -0.180000 synthetic
0.625000 0.120000 synthetic
0.344828 0.380000 synthetic
3.250000 -0.173077 coval
0.602000 0.006611 kidney
0.497080 0.418613 mmachine
0.547273 0.036047 kidney
1.505000 -0.003355 kidney
0.461188 0.453212 mmachine
0.602000 0.006611 kidney
1.363636 -0.160000 synthetic
0.829211 0.142117 mmachine
0.602000 0.013223 kidney
1.505000 -0.003355 kidney
0.442828 0.444015 mmachine
0.416667 0.280000 synthetic
0.750000 0.083333 coval
0.952381 0.020000 synthetic
0.847542 0.131314 mmachine
1.111111 -0.020000 synthetic
1.034483 -0.020000 synthetic
0.304444 0.540511 mmachine
0.881565 0.101314 mmachine
1.250000 -0.040000 synthetic
1.625000 -0.173077 coval
0.666667 0.100000 synthetic
0.034250 0.864307 mmachine
0.245714 0.252027 kidney
0.435909 0.451314 mmachine
0.988197 0.010511 mmachine
1.385792 -0.006678 kidney
1.820864 -0.006678 kidney
0.460708 0.454015 mmachine
0.625000 0.120000 synthetic
0.573163 0.351314 mmachine
1.464759 -0.003355 kidney
0.562500 0.194444 coval
0.769231 0.080000 synthetic
3.010000 -0.006678 kidney
0.990947 0.007309 kidney
1.142857 -0.125000 coval
0.344828 0.380000 synthetic
0.965524 0.026423 mmachine
0.791667 0.065789 coval
4.545454 -0.180000 synthetic
0.376078 0.505109 mmachine
0.361887 0.551606 mmachine
0.158077 0.672117 mmachine
3.010000 -0.006678 kidney
0.863636 0.078947 coval
0.753500 0.219708 mmachine
0.999426 0.000511 mmachine
0.700000 0.046113 kidney
0.347308 0.056379 kidney
0.177059 0.086213 kidney
0.700000 0.214286 coval
0.752500 0.006578 kidney
1.118959 -0.006678 kidney
0.049818 0.848102 mmachine
0.807132 0.181606 mmachine
0.382019 0.495109 mmachine
1.111111 -0.060000 synthetic
0.903000 0.019103 kidney
0.231538 0.072990 kidney
1.003333 -0.000199 kidney
0.602000 0.039269 kidney
0.752157 0.184526 mmachine
0.376250 0.016578 kidney
1.428571 -0.180000 synthetic
0.869565 0.060000 synthetic
0.217030 0.612920 mmachine
0.750000 0.250000 coval
2.500000 -0.120000 synthetic
0.376250 0.132226 kidney
0.107500 0.109468 kidney
1.111111 -0.060000 synthetic
0.384615 0.320000 synthetic
1.505000 -0.003355 kidney
1.071429 -0.040000 synthetic
0.370370 0.340000 synthetic
0.752500 0.006578 kidney
0.376250 0.016578 kidney
1.250000 -0.060000 synthetic
0.799167 0.190803 mmachine
1.615537 -0.006678 kidney
0.028842 0.825109 mmachine
0.384112 0.554307 mmachine
0.774348 0.191314 mmachine
0.495042 0.443212 mmachine
1.000000 0.000000 synthetic
0.602800 0.299124 mmachine
0.500000 0.200000 synthetic
0.573761 0.375109 mmachine

